The Ising Susceptibility Scaling Function

We have dramatically extended the zero field susceptibility series at both high and low temperature of the Ising model on the triangular and honeycomb lattices, and used these data and newly available further terms for the square lattice to calculate a number of terms in the scaling function expansion around both the ferromagnetic and, for the square and honeycomb lattices, the antiferromagnetic critical point.

==> Honeycomb_v638.txt <==
 # Coefficient list for Chi_hc_high = 1+3*v+6*v^2+12*v^3+...
 # v = tanh(K)

Hc_v638 := [1, 3, 6, 12, 24, 48, 90, 168, 318, 600, 1098, 2004, 3696, 6792,
12270, 22140, 40224, 72888, 130650, 234012, 421176, 756624, 1348998, 2403840,
4299018, 7677840, 13635630, 24206220, 43092888, 76635984, 135698970, 240199320
, 426144654, 755420328, 1334488074, 2356774572, 4170038328, 7373574960, 
13001153910, 22918305672, 40464412482, 71405435592, 125706293478, 221255796228
, 389962873920, 687001817208, 1207855307874, 2123223702516, 3736709089176, 
6573834437952, 11544946664622, 20272089977796, 35633199126576, 62613881092152,
109856845124370, 192719167458024, 338392601827374, 594012012134088, 
1041331857141066, 1825285876524324, 3202049492788512, 5615894974735848, 
9837721761822990, 17231511585894012, 30204505171792608, 52933002288795480, 
92665974164743098, 162207893900253468, 284127135495042888, 497588626791759264,
870588725821721958, 1523061785067287448, 2666152185963963426, 
4666359957364806792, 8160101015944854390, 14268494253751290276, 
24963250230800389872, 43667421356866788888, 76325845447256449554, 
133399433321414342796, 233269031532772406928, 407849636874341992632, 
712573905291111268326, 1244889009756139090524, 2175879710886450444072, 
3802634625241273198608, 6641201041623522370458, 11597965915677196919904, 
20263076491572351837846, 35398042554764214694800, 61799904011492199050994, 
107887604319544566134988, 188421386552078449080840, 329035971580636463933712,
574263251635620770676966, 1002202927123261733218800, 1749698456714309950026330
, 3054421775622180520230144, 5329259036917131535007598, 
9297865414344067678498980, 16227508247076857246723520, 
28319264048061590823667272, 49396910540225814766752402, 
86158406097632459694870816, 150327356290031549030650518, 
262266512218400668927746144, 457350771643448185728772002, 
797512197833386458185258460, 1391102150160137243606700648, 
2426318257813139524955906832, 4230102761935495178298610998, 
7374568025380671959888794764, 12860211615656962837318483056, 
22424823218627468117683826856, 39087309979317610940457701658, 
68128075239669427541938960428, 118777757964120057289381318200, 
207069246436765365970152381504, 360854641017665493179104645062, 
628830413037553826020048026960, 1096091689109420482231205500122, 
1910440841606101564922565144624, 3328633291571139744866714781582, 
5799409104880544918342307373452, 10106659563614793602010916550616, 
17611915675987156243745100421680, 30680315491060129218146793241818, 
53444041128540773772370685365464, 93119222794117250768836159228014, 
162239281672921250230218514079880, 282575715519908777952918707237706, 
492153575459348634701045463865068, 857357527318982137013954455568088, 
1493486550770084426760621231989808, 2600818551513362439451100934933462, 
4529043202717664541144631879872360, 7888486837477919807563437350647794, 
13739162668155423467612600864690232, 23922296823033761462557679965908774, 
41651801025480795717184654433808852, 72535598923016906007819463011451488, 
126313309877905232188498149397667880, 219902022533388478212212652218993250, 
382823170493990208739416661146360540, 666576048157942629839485118213213808, 
1160600551837836469026190790281263096, 2020243497428695771374031195492144374,
3516528045749689448971035852090316380, 6122139578763901854242403826282214808,
10657981046189242069186077533964685008, 18549824355372297558266422185961650282
, 32284538560880076319658968850280806880, 
56198493637207318400197723848793099110, 97822387651006739597210095896646299696
, 170235399028205135652235257902403225762, 
296245577834326929378207744583371294348, 
515615494755341411827330328610808666008, 
897396526022955068739638620246965991056, 
1561512215193263063683501975807558765206, 
2717047371142846111479630882645578055192, 
4728442366132718597390993440702740577650, 
8228565196419704830329184815200364368376, 
14316502895523385490781997430687367788454, 
24908123090588372877981625902002666068380, 
43342235316236421977690594294175181326744, 
75416688824568403879513128395884418313984, 
131200167457181321449010902804358094333690, 
228240611760730141043337818293793230447416, 
397113872035110034912684806629559505945710, 
690913569320715628339147370718620792957784, 
1201840570386005967773716919427077061361002, 
2090556728984983613576625838290675583220532, 
3636957081623225775311736387489315141879504, 
6327054172446329284444183562815666419722472, 
11004818140763221433496565224206144677201326, 
19140640974248383078010071289188064768122404, 
33295755729158849041423040959964333265878040, 
57917395043603881505819499566461777172129808, 
100728033591701738544988022907482740332525378, 
175179907369059495391416568696396044867582324, 
304701665984634592792222991758262497794241344, 
529972892772207998925992524197304806405955944, 
921630271548093462202256848685293777296141150, 
1602701704952369321595837765680053326842787000, 
2787425062732805662799864234915427393369562338, 
4847775570364419708173989808682873881878271448, 
8429638113125011705998430596943549836128429478, 
14657790981527814071919380164721581100586614580, 
25490637836606822647854689338163012952690807216, 
44328411000918045584800839018945699361985400216, 
77074985407427086154083232045379233918074926114, 
134010296119901283427888693859101616238398784564, 
233030960752007708521866687765289788451032713976, 
405208751931975278284348127894121071866759551840, 
704492521074647157505826230023045504714950549838, 
1224806916237732914286861045977640675418950139044, 
2129648236315309655174282584325868775458836441088, 
3702868372603047070724795903444778644757683484840, 
6437295754574017126829371226611035389643698354322, 
11190836623271793979244928645781340563823035861728, 
19456691872254462925168405322937425428146727922886, 
33827195871807424756904915939714710577468098556496, 
58803078472540727152633459767841576277686674681474, 
102218205054050670028581109177244345268832528212204, 
177706056060892324570216854628459005441589558474728, 
308935012536468177294235710899915715837112055539968, 
536996256343769287966443511430809457554162306414038, 
933404122515697694096725430723407449728671380227508, 
1622603763712921648767415119035838442694666294823576, 
2820632592863309731649902552491829707579399610472064, 
4902547707813650743594231836758078584403472130347378, 
8521021533694948786073385267967757299455943107289284, 
14811682586893859053310548260806268989911378682868336, 
25745939179771999868276155601427002536113777450370584, 
44746213131350881588199991678717683059706298442876494, 
77767573142673279121111612769708749869579395306814600, 
135170638914172584824987320112274845058321642790675650, 
234940619218705527266973375932582666362013950155783000, 
408299545749892510351805400081647888988851691182023062, 
709568900136152285226139528358340987066556332868990836, 
1233248327410022221282971678985636798986876197046429120, 
2143377742264237592695455443174960212011152361129046488, 
3724720517815818355901608060679539194761776201055485938, 
6472673816398321874804903640159385033645255713571029432, 
11248971747909156456009385574677507477384649573101976190, 
19549444870592733639761489595723432995315333629800099864, 
33970699475443513383021670837415933083055254666808646858, 
59029589655738480426316833033508954069024310787888492828, 
102582423857705891231823854682805138256391953293199272536, 
178266161804633183719614348863473792922718241694492043552, 
309752564285021341084441204870220413933961017374191809686, 
538215590485973952415532341655264740631581525805091516120, 
935264502930687408184103545769457555638655079358476251426, 
1625195631078932996432122801981058596430174009274924423480, 
2823763941631900880316372423433302438396367759979776147878, 
4906215743733831912833357993710680322179060751039797438132, 
8525123049553431083836763825068341003141491531743549262976, 
14813167272667522127789793327088254292765951949487325688616, 
25736422836829547535369795209494857120294756929738196742722, 
44714058318323070615811162934246666125862932344437439255588, 
77691722271044899140537726185459182977259789076152412329416, 
134989159309350265715247574823593340932250285831879464282080, 
234518654708600925542763783228778820249159908911202935207534, 
407428755044713886189311394445244109411169441844116897965412, 
707880178164407869646255113481185652871917452744094238076368, 
1229876563586999861786355959855778004873985490321765983391096, 
2136579065286144348120227770627176982817721069010723719122898, 
3711695312835790118211396960073776405727034699804086759783656, 
6448497550660264692613412145008164311573787260538210633896558, 
11203111672905950169201723533694649298399764588565007725164296, 
19461473207696751878149602837218690041805236131807771115558506, 
33807167629782103558868135540619793194642891448678902456824388, 
58731872931442303372460856764215507543220317824567240381360768, 
102031204777071361968321891172215859696396714570989586374176520, 
177235330453823445749376910208876090941502520630199274344903662, 
307867415112535545905968262579146778173339871611158117203871132, 
534820807524553230065987160477928748532900543194394123828821184, 
929067253258311725101697785911140047999098294675125904113893464, 
1613783525326091845935986748769465814509712864472846674385953466, 
2803106855736492037140065818588930896376159894048263894402329052, 
4869275680342745180937216410402837128844542642831867506402724296, 
8458308836179951689094718701725388397575905906678000306289212480, 
14691396485136868140988646584718436547898795924344618846145688486, 
25517550147764087401740407170265795050355298438190423689888503640, 
44324559750731504991191107802073307114736593196766323899047122754, 
76991808204429306834262396904204589635982793073465095993583209608, 
133722974173194562449196092925041379430352362085206306589692193750, 
232254422447871668545548804455483877516119800936210297151785635684, 
403413815493304652393493120441019386036466966169711255675515930704, 
700700357595593456622642975121731924084894049783998567962201809176, 
1216960102051424041990399974529288857853699088089176248835180900210, 
2113571260272340346421523189825401698638384192301414740968843180588, 
3671009787591169347875455613905193946014924268616088535894742972224, 
6376012238038258309615550002257531462563381402882489669315113942824, 
11073276382560924854873009317708907837252768648239131385961118657702, 
19230907723561718586771210753271016927868590043456535849794610488396, 
33400335686104793111521510756995466050620808293531466925015832390376, 
58009213806694765899545441974219957563877370980729730849926536795648, 
100741278088528761436085605226272616634317975230145376806133323230842, 
174950290717249830925511518082492742025059578640817555311212359626768, 
303842570247486273870771752470195774442495917634507334060340874633718, 
527688726278080279717039789774599306611635012172838176710812523062144, 
916372892380459579886195329240840666888309132591910109913922347619442, 
1591341805587990809600357790288109926480341593591031517845131577977692, 
2763635821351814257232549135882150433376629014777739269333740098164040, 
4799472771160710301949594387342351954434727595350938850390867337173664, 
8334361497042739746943327581139917730347789135416700345293166798483846, 
14472649287855752440536969082095204781860024599044907226371594790724776, 
25133283546241610837110973902013993585802170900729101485812485004570706, 
43646149057212525758559521103528915445908984300473509469734500132562968, 
75789587213129962921790156785668412452805022673777788732769882524297046, 
131604316356999737689554725654509145174361749460543454362808971752461308, 
228536526366997270588804154795130792110189107420167638007954816165999912, 
396859465577976358143849823373248074119963728542076034351610758815048896, 
689105267477218787163671415905278282269198260905542551322460775992526250, 
1196551659884130475331951137328535427957356559678446058257965571316771128, 
2077790058472712987338234892066658157261561333290525313737776201959307262, 
3608009120010358681118865233761174717003287553869306502872451462467370872, 
6264725707830818031732638726815839535563252540011614986644597881794411834, 
10877613547298900399323385955048850435967842113918111580251614003138591124, 
18888130152470009965897250224220451296797098067804976317792039112745004992, 
32797457275454043714433867699434638009775946058586248366032184512012460712, 
56945655035743817338992223661347939650853311931016011364188437713936953470, 
98873113831024167196518266513693728910719165820106934213384805606521293348, 
171679751723886789144111879077890928949088347322416248423979210810972846312, 
298095842313818970380457076922766073691374666199700449617022671257644303376, 
517562357064712486190550710118358382344967546320829686389548127884854395666, 
898600619993532522229560620764071054857511038621619867805119798906966238356, 
1560247444095280756241036379352111199192417908851852558957250195152417724272,
2709045685151816326030384602941460971775070628547691744542985353845494972200,
4703376938019726246615255260654571922838197252464476760945627419587276102638,
8165834535956903302711328830390529767381800262274799191291792558559301995192,
14177955386070759380251310453726191778949931759917381995632326774318384724242,
24616302512655833301795503894926505815910256541722972460241438689018270235832,
42736928320280095946542280313382365342979856718049344500134353235140886329750,
74196118343660562969183675102197481840154314739491546039475870982969481804372,
128819268313952371466119783296524258628758405031321384769928694191402520130080
, 2236540433066062003173793452329495713848978126655544582789997426081549677681\
52, 38827961272555439374193895408174676086429965814525767584307540530091831941\
7682, 674077574619129147247854545988326336825723008592639690486936666961418169\
250252, 1170298021616377749483966831675979211877917337611217938466319355949365\
743562640, 2031792907016028071861044565354747366839011625026697841041329277072\
661335901880, 3527239374070746881293795581972616581798605037089363874488984579\
328318285568710, 6123333929742251155135858157008736386090092729687962024458838\
046258946692052668, 1063069866468801881452483296834617209550978234071792007673\
7899355255987285813464, 184557687559043488046447082000476511300083854451739172\
19768451262681122972962112, 32038752167841809910034976678083355383673406472449\
051215616396065707766959306554, 5561816020912705114085726675065103737267656381\
1229426510081740762435487149746264, 965557333462068855858427841280560648967330\
06489872737082330620589726305476481182, 16762394985711631679678047347661552514\
7757585583240623651725969860685044064237288, 290983102735758001793359037477772\
706634425906001228579257365258710109190738691274, 5051229467904231835268000768\
39910087900137744817433941804412468667869914410420484, 87689265074059832964611\
8870081550139984122040389772669047972340671593070874998928, 152227250055172355\
8651546301525966248196045531049528709214353375344724147291547448, 264248559028\
9815979093057439134878388759277676108843795611731668879523501871149710, 458701\
8942805616028462914866044102142683899898702577024050934017186851821497133644,
796284091762781994155684112629324322519329902590706321926769890998904567904550\
1840, 138229986658136810366052249725202411438478933036955443084820230376573262\
76907321592, 23994476846633199262792179435275951306285188591986524022129293600\
107542254798954394, 4165029060710475031256645464934170964042065818443333240592\
9382280013068656975755228, 723009485013869353678477457388610794020845348544077\
14928729597966150815773474521944, 12550665435468108323125860820275951264388095\
6409933490415435041868244441738468859472, 217853641931064280025761403615984150\
818165765327422882350813123319023825778332647110, 3781470154607967320687222213\
77697085001974495226025212737036209266262854370851180032, 65641025647543374840\
5130818426487749790331781705732844922824004537166082352364113098, 113942807032\
8617177081624431543517947616299593926017484377248453013213607074037779920, 197\
776318662176763645414398205722746496470152387693589448011605874789880151195484\
6830, 343288687108494540868518850124764727705701110834998622563155913368481025\
6374303574444, 595885963784998148009985753977757101859895265238031689172284155\
8146933834726592130040, 103434106496458253431856653532747895904002084312798105\
53598899246799263986878906665424, 17953151096365860640950695149770132580284941\
843850852712269082404475170959239843189530, 3116129367897968413667151751174001\
5545425784448357902686926232778146861994106235968560, 540889283833889543303413\
79548347889856707030346442932862563605842778023349868686713318, 93885450199580\
900535135582731963526184575270551839237645206854255350008234459543714432, 1629\
539865740972782472669652452806588532463796877570887904346279905533942006657155\
16914, 28283269096911581386945791024523410201844202211949489956837683395939703\
4492776223007908, 490921418222556017534562044357271791966701751959277400544253\
845674943915743154494644832, 8521017178588710319797709961687847596721621137971\
53150581730833136129648267263122749288, 14789317785039707988367532468154294826\
24574545860101936770664116070160265688269187518446, 25668636725445982203351357\
26364164742418679963362241517931276330801315485240162039251808, 44552788351979\
92711553605100460597327073780311129726291212891720931848135121555162875466, 77\
329308661918416319343218711617992429212471283908449975371722032852474198094703\
41861536, 13421190769586196410665812966816957549425109425318320949257897692323\
018565819416850678654, 2329356581641649125361969701443911841026131184992259676\
6094596944605874668247783535529308, 404294655656733368913092449840628347388975\
55884827197641458888828624504548641389254442392, 70170931251907067850541929510\
564033629797407565719005614372504563537536863874244546087120, 1217852228945616\
29156844762994940980360149802963149161308948083805655908398689669929657482, 21\
136350191540793988996029622892696682688494579648579733774383487682860688036622\
4951783596, 366844640030216079868634447580834059185134530035457122002802515043\
529755555525561922795568, 6366952897439249709475560346058699311143317460783672\
04327656238735065958852498565851352520, 11049932620167757660867107733138967806\
39435655094426839314724772987073441536524350881883398, 19177222514795207512398\
51503487901847874329224696235538466180565636251915450197592004627052, 33283444\
099750417998614540153760343536592995728550673990637945975709249132313561013763\
36936, 57765448349794563360391998695645735002894920999724316897860669387135689\
13398547818253248672, 10025059918465550177553797265611513880173578350011242539\
696521446185720698931317929715847162, 1739818436249521481804878512839890069527\
2986413709579408784746551340016206848796279226232720, 301951406418253537273511\
80961730251156916433285034567598312402689532052816219966457484272358, 52404378\
993507180015771618375676217555013816090228276938821791904342076965196116692407\
629296, 9094470841393155850092695560347870759052571241094880736274079956359218\
6622162559924278509586, 157828508008510508497047126895580309987864368077832268\
120515966895413555361238178714170919500, 2739109247466084102361746966034364652\
36031550275957696846474700298752472592224961384114900296, 47536883571996283496\
3166278680775338186054714493379193048049504762209014946822409076194908464, 824\
957881663716623895954215793450974408188464941516441427033428694676925947353843\
756722065062, 1431630827939548322395445851358998832031401003836541342169799399\
158838883979037455610185786192, 2484539539003134090401311739393584714545275966\
730818547964514119616983469039430484564612781082, 4311796810076967194984548822\
242583459709453514359126827106443893118973180085448103265187696704, 7482569333\
109364998645337771565514032338850297352995614738470905969165542061691714203550\
079278, 1298498474066144709040158541543115656996409654378214004457754023379273\
1264131456093854126553924, 225344762741125884977410998372549079392658301463769\
83349578976326700359521582965401424782832800, 39106689243937489374161374080043\
530313998289270174556996514290421131182307723858067247482507336, 6786331669782\
904809180698690507078735279858151838967488705312294029487199094520275326803319\
6082, 117765309321414997370498840774666684746776111540809247544660651435288138\
280322993493379650097184, 2043688674970574520670548959764887744483773474355936\
65748153787540713339886539445685077359819462, 35465795536429112521112382191010\
0631799518194762336441491944483320612316684900140138842898791472, 615439652642\
568692656707720924313913398789980984757014417673920495242631745768491817850279\
043714, 1067971198621549912332515181978629504269821008098126250551928486823522\
558845617730314365321392652, 1853311468479482490241084412532451230409975107098\
436130816919337470107819042610292325160410309992, 3216139969281094740264153110\
737517327701606876678862790551827186725473721134849006324473062349728, 5580879\
062264673206428482768062937888685325875122024628488699558579094919690649012878\
040871597206, 9684308407714242448013311209303554266157174650216719092398410656\
737426145173174449612871497266196, 1680541206873828152485519445642716026893473\
6051325138376915545495624372583444183998949479069924424, 291626793920911587256\
95532648088190762778561366618964721351054955095200972211725172820568437712304,
506042688795094822420017010178416592062697298523733076087887310295373039403855\
34356566375236230930, 87810256774185421407834227211968291126104595621097651271\
733761146684588760761994005749897548415988, 1523763787717261322332972065505478\
77292610880811438603675762991078618284453515367342591731979610000, 26441604136\
917327262983325993645195593691243683378555585243920118553004423920660912080636\
5491900872, 458817259265661645311530387478522025826513880099792642042194640361\
516210606337941593445846409514190, 7961411743392746251893682241920933319453591\
34037066566641948943085219001263533848656974152074298040, 13815114657670589791\
132648354905115653937899592782081711340162596605859849204863450389163760569597\
46, 23972685979163783802667179077635519260310013461821940261347317783139339611\
17412131682368814252147592, 41596904218962037358161853906448283340037103114819\
98151464378949965689323978814347271344668548132598, 72177817309280252109918192\
82261158293431866772517520665968684771547673511311570814796764703929214532, 12\
524497670894797903868493410481556861277404165504152548765233588764348049013913\
073125969260091759840, 2173275208302968833620726958905862797217218415107712651\
2016855915322304634018387475113493969413194216, 377095675289680127383766949701\
33064721425530947072863908899799464018978299839865065948228435025142962, 65431\
492563227596074692363784005807427084863952077984802214800016294375917765085749\
173953330579871760, 1135365551694557684592312741829172137265848837537547268206\
24294550097494803270295204023230337055333894, 19700737262355432723238170141317\
3424643336437424138268908026970005624509882478274935702294044206462608, 341831\
404320618097175237315308749026557306797759109270639002994261271734514822842890\
896692722712269186, 5931163780042650045524143089397822697255062253981790133049\
39290105396267346747965822357330707777990708, 10291561264327400443223413453806\
12610662346852815901125986982949948466095286276647885025092968608379792, 17857\
494781804786063704518830666705682598880087214771542388983609196094369027501194\
19732016427646533400, 30984379548831885955986795701723443965675563510547792309\
25265137093744244885976614124086537222264394846, 53760534812570932262460666974\
49515364761879026798572096126012918402226509996959923671282324957280894224, 93\
281931799336161464378773528961946229118634005760015925732903717462872295821985\
39609407901301301373530, 16185623852704789261120732568410895563932997363411993\
105502853152163911990109545233575494922383362497264, 2808307381209421299068572\
172682067326138927925317977481797435529703123148896936229244855969474164083409\
4, 487257317860351033161338029943904456766970434053262733085460249289686239461\
97509174157607352090727557772, 84544442331375151767277083788116319270057908152\
011970974589712316421108757125203269223112434945262897096, 1466931238449506442\
775912511285637847646197412218335111750748297474569528185613510679190637187863\
59055840, 25451771255377153876266316137058610120568800847401677231574744215600\
6601235498228329973116616251751552666, 441595686153716124815636102043528391275\
112165888979502966663684596040426325749530651409821635408761411804, 7662039615\
915924922581813376606746138837164081995775121072274732157875770607055727635276\
58630680753596272, 13294193672681531343542333837802872779722653470947103983210\
81683576736645553933140389085252162993332021832, 23065530027860798962401478347\
42089262794892175767349866389145264066802665096388763531699034435075875401686,
400187443301681384751583305427075544417462430068411842303465677126193783838878\
0103288402506973195996697324, 694346158433433355104326658741010051070746460205\
5246736760944249984421230480645703716464750760620699268024, 120472158146433251\
956458951411637470309944584998390380312062489788895170233579428003723559263527\
15777517824, 20901691533227687850817340989567074331304885775044652606424126997\
018058584825925988972090662339148288383690, 3626392297779597294967798071700829\
5068956133755423182282340617614778909574197375545921486666565082841070320, 629\
188098508109303440972517488271735781982763065651540663521859559733487734904048\
83010437605582960089406742, 10916522746291418132836121057914919860177516945869\
8397391278866238679664340137853846262622623665329125963152, 189396737668922256\
073953636234489707777664165796813638993404568516360063929232579391994824686029\
403433305666, 3285937461281630466647590108828080149800065472669956764558092227\
35624632892945154260650292277418456539474156, 57010948844206743314518159874571\
5874602394081081499477531534170835853650616110162364703283078272692548890072,
989134588606789498648167850208116535886445387902141945058968247223898318163263\
845132293240853571982392949968, 1716078308885490305145601046694879900312910583\
902748161859913147385232381744041376742211651434417110762536086, 2977264832722\
094503022563770736533632001077695535753796121825158241665130867666501579183152\
845202463672844268, 5165469766288060598160099651950573354738022850888126102229\
172705434512605765994213044582622205658134656636464, 8961905458711323041182437\
234008646033549747099516608708202925238831423820333979830947546171434763326006\
930632, 1554804281903354854691864050095380845520870942184999757205914068981726\
4222608158586826591865172549677530808442, 269742745161253339738344695992588317\
86068544446881510473717246426568657598800119700781109353600489302120430476, 46\
798898115922672508417459880106522637267204349138097423766536074110320698284100\
276522157644071158122348168744, 8119320650163242744974316591989955220631151037\
8440700602529009437346406255513926400722045429924747996375262096, 140860371793\
488061721496823189526581367579006238953751753538131291768159654009787357438563\
639578725832334283014, 2443749381273679061005439459557699979060655726108920814\
92415824516681083016983181614066039629312492993117357000, 42397098124398819951\
813414825519188994494800766618610951351085561436411945776188727825851442537897\
3788869733090, 735552781748374503891154399079592587819591655557347540969067760\
974755215797638480899262969647959237269887480504, 1276076923301164907911549804\
555506347909872684046731355124424701938870001042513433207177309317640802410965\
032982, 2213801034600983000701692564573966976155756720119145584701215051019872\
818461774208871861998816766535295361953364, 3840712313212599568377624632329681\
538917139370073299470205868122017181826395707374420419749738661290163885003024
, 6663206044175402006253619732849086579622395606252376016299999684803968386412\
278090839322277838762634255875389832, 1155953158724186128879139591848613273846\
0414671472468334681429466094138977909660574001986607378350187994332290898, 200\
537671758839012257432837793322277370473535065066996103790148511111677316375828\
56035937708209464587634290123164, 34790686055000339749576009845220084428001202\
068294404855161044268376616111445007538411374743473987915818433548240, 6035709\
392345878137681741689136508747420881657228766266123299594399944668248055070579\
3575222274093673112983906280, 104707887318439073483229785791417067070948079485\
930711046826529771266745268845281801858950672931933214906543792582, 1816474194\
578447060776256466792873219009762448096168798318551899944568867214238500225263\
03170720520739533944019340, 31513032360464824175609096338548383473549897265604\
8733128312115346899799757007341173281544830734432868875073413544, 546700525909\
982548013486158552616370146668378442264153937995080079540730124483331737662960\
579696097593841435659168, 9484069983430275804339349223557592567988918908735263\
54623186501733528871341101669241829644781034882825490820412378, 16452760961465\
058261004800833087977066140905912320055931790435906233146766228378122788176557\
99240894198531530713072, 28542617163464013834280224701258257383329808435667264\
13923246054467863913933392874734759265427943928216954804326166, 49516182958393\
575588081455851660848054308093155499047879065831421402978792304919543810876019\
28429038810833453619104, 85898720943090113020581687251604791719173973713269329\
08357790458790693036390639632344370651773044148447566372841970, 14901330060491\
757023758205424144387829645268512010329490497225960111388583572234223766310709\
198464308882955143070172, 2585081149530447931807071034163858823047497179793460\
0573757364494277817953935541164475597553202382834293521336783304, 448457939614\
012824666754979327423301927863187320032924438629049985168612089627636658441604\
10660555161218117208960096, 77795706667884627380538489711357130060167011861637\
884404717467988032797810167499964526085001998726247177539063516166, 1349548077\
885135810578257668932707869327011850953308592350032237434834096251182158292775\
91846516671456351500513635616, 23411635149189841712417915786601358054811882216\
2024074729578173377972902284432472003689278312266009158531214607570186, 406137\
930090051603340907107506744763999852024836090366728676378849665948365233879877\
725679039780334209926901384794432, 7045339588497859961439003633958202995357847\
97164240013153423544479931980089228079932042512096490620830105798324712494, 12\
221630451345401713725678836201424381681787553226514984323656069295506775495130\
30733866201449647028845069506765883556, 21201513732654362994103064447383239100\
654550988791203978075615262597822127518748910337717061536539899865896812337349\
44, 36779264088530326870828944735455510816441311564832217499394124219154617530\
05833699640134280806041826121084642907621352, 63800777728325022490675061021629\
448646917070857944757245717995249253402309148165188781680548273906175412011012\
91343762, 11067455001583721306441980158737381153214784887868674162620333832827\
061964819147464293362618564379697511544099704052064, 1919905776436777850520980\
692330219410228408674424107357813533775230000908344310759130691418909550779181\
0300949527493910, 333050841657450875534075913301572959699628559089152395066972\
41235276882307089944036335830856519071184634647951568661728, 57773425513209056\
875209586919308527191916448137328261812960136916848258579218828656604437826318\
535612538850141224702754, 1002177328640822563323576951602235567243127679409047\
72455724785286554443057130021381053767905105571294053146853115776956, 17384861\
842389072581889045672542621668059800889580678501602431439514604536071138966060\
6278643021311830147293047125759272, 301575744510731332134614110141771504028554\
061719235711356960571886514191489574615850429406807288029063547308472680422896
, 5231289122053185079024156858966308405966056045890708742959041153735868915539\
93813495871151629274445311598578757850748790, 90744419592887422387813645964479\
717121192470939321419638555291254032889226667629290235667379133501450688640071\
7490118732, 157413220843517789379523288930952291297442636372972653231504581041\
0928902388521456988630403296942211775531751763545888272, 273061834045954063257\
882804229280973300426861003440285712003951893831304097903917730614141093307723\
2094040986598723130216, 473661551074393470647871331709045099706458942786108335\
5902339052172882637562147377855928149752654020964885113445707173466, 821625990\
840231932259214958250898297120160969557258826418289841946708754450092589527021\
1417939901700010354746819031052556, 142524701986009951248513963364416337339498\
523219783763084983366964842216222527378023123517206260528560857122587297138523\
76, 24723198628200744684669285456311565134522697943038246176609500022769421050\
266851222804702853877468988910103148741153438272, 4288512548933786239426258273\
230610052698700912161083431732742560778871711243170635196866257950018409658056\
0720279195326342, 743888140844094427517771434992015788607617124743879636050661\
19885566084575760447091759396270723595862482374871333005388656, 12903822690202\
229149174877814213320078645717077422202711757487709989643183385624656478371753\
3137400304220349910452229894394, 223834850451901474203527087244652250483396628\
871050873234823196201223942986463926291518823245234369077813582137913376778928
, 3882618417635021770293002832547806423183286303651809978395529249459878568301\
01268651211672523607465066129322120288829617998, 67347372013406682161632997822\
349287475667865348619869134812602776216538275992501629484703189827020748561425\
5496587014335916, 116822438381379485009563037138355312002101120992574729755588\
1979372105755076859390383147069579512593348936019656376674885336, 202642469978\
262946690925976654285720129397711466331950282387044691057763449131333177321855\
5511485882674474208848687344994448, 351497734474216723056950462960151569919386\
805947643873926618989544573582747186471206661962197040157258943434539880316735\
7914, 609696279068696211754795275011044259199843581345446050646282292098832655\
3979934454803428670358609361378439839419002336671800, 105758212009434728292952\
015027287730551103478438265676999417544598138137203661573331373669015182960939\
89363911928629351398798, 18344812103566956752018317545682743005243172379023820\
249991471366466093707942725086601304079592037837180324881241512370274024, 3182\
002081075234577767619086862573118588020512257909211481891726111662805235489099\
1945309380748703121173971939117747867137354, 551933329807861556002028589164122\
267512840559153493226878618740802616938475130828191404418684854072592028758818\
64420355109580, 95737525184709349579082405745084017862659341013257025479815877\
012831769737172355311326297775144338424553629632188756441053592, 1660643490270\
261763470892101828053963426983360167566194882328732255654447215491296126983745\
68456118964089430013612583049665520, 28804398132928211936400191456319122546805\
969490675584356509949893666732774998156070330900607877661796016685428249210246\
6205014, 499620428773341918182563253382993148003134502143978940894420974253284\
255384227252573517529517422712494748712842410565458170408, 8666242978292854715\
318282718202797196388781935843100871153994603084385854922526611738847825489294\
19200777266256414861341499506, 15032118505375340488323292950960253877581223864\
231700289330781961793010154977294089988180945368000867107062175414476014982442\
48, 26073412023728150271141899793381561671970433322689422208851858022698123861\
96761590608971333837217743221706528787357586680260070, 45224580185602300582966\
204571345864720860162470840755304876985459664526443384339492315208919002602222\
31174237388128323373882612, 78444119072786476247165961144822611765800902523646\
02327347994204747083258717668025337320057630802127988756431920732473935136672,
136064526059037351918425161142105753223532289046308820862473479156435506588484\
53666818367729293207553340787089332960766783639880, 23600322641565352012245486\
198020546843476281196983450514872128744473886310941219020767880389876155050454\
998721348543445437565666, 4093454631233014053810602217104225335909963837943124\
1195322859036159084157547472317174227863106888832347145155028856436005369084,
710020803284545883876056355118105363951041659300605935850035829308810403036182\
32443924140749951453775112738363724286665230463440, 12315466378279046494632234\
938328752072588646659576829582734161056319312691571352089416037931646082661460\
3368755447680082014812152, 213608883381426501168285628219310603841681615348018\
976396230322500906674241984176368847890129158512771293403077544283434004735126
, 3704987821877367028711099060006060491273967623301508060990891075401988943369\
99574865856843073819403156553329020984884549151653084, 64263325349854893630737\
591723820068756758243394498324334597001623590195828557444161175597362474396330\
6433786460400391977914983224, 111464948998248457936449290064949229045361329412\
002425648341596203566894674519072377233989008329903420206473942436822821885272\
5328, 193331337922429661025059129830767399834144287439545385160285185427404251\
0950794989971387298789778671547265081504729250335299575562, 335324459418083932\
167826368402248780680075202708329819054726517096204881194583836370654814977345\
1090292849128183489799481834481856, 581616918003561471225852367475183048808804\
337486956103618613946637400530166007739130829210426008560541860982263774896792\
8613245190, 100880578714244603186168008243955505361844404544642664186418420159\
52868772019945972082457815479992222711782476402138134813688659248, 17497139493\
546967232118756621716143582456341940130116550750414549315835342095341313572656\
354022906081251367656010698821212801136130, 3034768718397331659789940135025147\
009694295615335717187289472002492460696804210245563092081890183266366899524225\
0493297689542515756, 526372089085979796933144826715129052970938621706888716420\
62203839529884545059917611359424221182381630620871042738518167568863352952, 91\
297495134224679996972527320402222960386255242502144613557961959989493372915749\
200017519279010067849807487533822695116798591860784, 1583485062972139212370821\
224197134284038846608584278146404719385553375434241011794038326727237611863117\
06881973124325291045966699702, 27464275591376172192667906944737163703595778663\
014631702435841359491813273950959004953775555738185499314495072265361383910707\
4743704, 476355216619088248461574185549449585026187429494351644813258553638985\
009836719530436136146924312417293014273056174976931333216545378, 8262138617222\
208170642868988927833952484197973385159693595665281883484745440931003003419000\
33098325398643575524257459732693484291112, 14329903605359091965296930644599376\
333231039432492866664412538964040498001323235500318863207537397304761590172797\
67293906694782224934, 24853819643020603855012738834122113644462433186559012640\
45266357634261011781200055293570858173920966685623394648367825054702130150476,
431073681481198154505588503066163791827771845101770034734604846379551249276847\
7151670532783433746634301386823573995447153217297573720, 747667782457627412388\
460957678616961391088685270028419357278847432177963185878552711308676606218998\
7488748158510889933470814484973808, 129674685811474263415868695055833313893156\
439556045854112581913990701786233390023620403867083072156634968511617508834742\
04299026112026, 22490589352738965808590287170657675828386686872157455995470426\
968184913780541095251946972796419722629184257581345824227026965402795208, 3900\
810518494372916492739610678561631087380272450902809819421873770557223206477445\
7767555041166759367793059728962293867880185482737390, 676562129037650132830662\
303743699067608648889674961464876130768104161311325187934272390380472420717144\
63249931100358490239633428903752, 11734106567243668042985758339430646025759235\
741589770479765308923845941885521913625244278974541355811674676942458133004570\
4889008151690, 203512682378657444403113248297586570974828685437504297365193085\
596118224874195509994127490496015004285424681086901629657376321095438660, 3529\
727781556643173756324640834324035465323902395665840834342959818037883898291873\
71451753381306961057022705703316781070058823213996336, 61219499611040019786395\
194627734251743120437350041202383618347326833617352235524364536737722283256958\
2479783910046232940591638327293880, 106176397374794268592670553747645270010228\
376274154099321200714695927229105635450825498066166147675319891230625273159960\
6301343020376174, 184147282392144205045002187607301317521142832078810189086167\
3051314854022800572792237899271395046654179536078095573628787869157882453876,
319382286494247589690285055853501423030496377454050147288899371688794558506489\
6997622292595653072673703800080476310750466952406276082104, 553930377064833221\
950206499546259694060147427333442590882093715962338098651557474835165277578688\
5039578608750426380430293961527127309888, 960703375183133899201177046853432174\
218578806147968849827880189339753073676350910372862707976661354669757352697307\
5852802788815010242178, 166618254867911047607486004169017202851166310392728626\
768611470000212252871638928272339811576026514428884273686517661561625971416846\
12548, 28897743391739598643447530126829314090423015212301373979532789704602886\
929464633100314521009171144480302115289607544022635085116187572352, 5011920118\
542819867795386311048726399678255641807050509114932758950855912727301206532728\
8795918163266355458760902366014263101873060113336, 869229098461699903187584632\
711024730432059038646985787396838960510176583946760671822492081921026241267475\
54687945914320910064839648011198, 15075214996790789342133855769794556144008320\
448252246673899656262527881502169474837063389810904916309848424545246299041604\
1143209054321320, 261457292373655322663717685734870615815361815084589492691714\
048671419391889475489565114591385424448596253719840439332188441881864579724258
, 4534578053334712476019520026604358131909350536861705129755591590210658562218\
16835955789578079117566523977342850061703801066627464944504232, 78643536560498\
313830400094776129116220554545047530680908634804594402326091989237350193109749\
2760274532598660817138801674047283037643814342, 136391825594224622235389849648\
960305310582803934141960644255983958358423342340600105258241091482786918351588\
8690451235272341423232119273828, 236549231067712087905794592131019515192925798\
764228124239884556604159052467423445353504854730119613283519347918560391689212\
3737113044188432, 410254763631193073692727743324937447853077020116395365665751\
313294289622896287057055099500115053969441488328691654604092353405057596482381\
6, 711501595597990321638982003767741043854858053401023838834418677773508875146\
2522476732100500680283299314572203016064498508183214707143074786, 123394922355\
027353165451449388766141529352065477235322549089057171595456954509542341296402\
25251182457591609111161219393613467087641011631740, 21400626977094998740756261\
510807817887115545486359003868465801911648554803670531013956099267108148184065\
364549124155794989799145882834355280, 3711544008597973459120440817894948360827\
594231769095612652310222835792915283460706459465731925614570391369720051150381\
5092570733532714384792, 643684433165092827056865702658369492671878986199223916\
216813635950774220898526376526998691212848896648584709420372014032849169577601\
22862806, 11163248023919948390478153168749153922910369523473425528596498892920\
6645654116596806888400651120096775445912918026652886829344631214310137820, 193\
604678116209149593354746921305477313034159167400241428587850482262896616225557\
054460523721333996530864768099002537797117743076596109618888, 3357685728118927\
344107305613601327547916090319751959925751558510263915715458576957725118932302\
91192010609809492342301963843802682360843008256, 58231051868401624495464354778\
652150932926757548452173794764833328066069504887709478914315340468694807465281\
6350213517185504819005959280090890, 100987683932593554389689894427547207353307\
618124674706493557766415093237036870878547449712021135710462477080465240568018\
6021103911195370490872, 175141798188765871053175199673897789546921911363671728\
429194342581730192063902659732211685473041373890906281661913794215285338957434\
0140870574, 303745698252171499450482918473342262595511456715147863157373131443\
8530606498254650810809387104307505700159919966366705140427623032517656782408,
526769930847837959722665651408085482636623309338354564319782923569572685500361\
9292658903609401921965466551988210345778393921189894767722233242, 913547249024\
378128944198510576929203430822914224178290837377393477907732551723134575952180\
3175375808565794888394807653813427047238463068375236, 158434069798655363044719\
469060148736819610219827277577930534511710031479985821896676601706571851550941\
03013434851663580127482139676131257152576, 27476733201279080636163285367515273\
564302612534600065614900364615689856434970279259128728275610099778225673567851\
976814070942310633383066083192, 4765102399375256140432502924563527314281520308\
965333500141492605239674868510559959613700618222954130757639614753300156581401\
1021985747761946462, 826377694623232404687072667184665262458482166567281550890\
830265531345222253119351198593801988388048091098511815386512603723835838334299\
74355788, 14331523970534231368558898488517561507876139025012901754522430607024\
3738113324248245041805614569538485502689695970992222483654416385541987236736,
248545057375974922214083388811915925809927482224730763502978451175759033416003\
172640519388150061700352157323589395152951174241620004687430937368, 4310311152\
552491125324914576973487125673344891317400160184623517585523884412608391828612\
76428760037496717555695625811624520043676475632435461290, 74750023017903715516\
897049581183500539783153070397111687513657281932490488856140287838907698944535\
1999200109673185246360274487191442405363390460, 129634737781059238668241790956\
598556906016430891949653879246962250613303093331007741148697393687705503690934\
0667149985159128158602123106808095336, 224817668206398347889528013539404431005\
974812140518881969646879752002639687430439498811542378551282550282353453199526\
3250839559289477312548078992, 389879435441605320137650253116046746947162299778\
155083842996853480758867265914140357435309543283624715407707289654264321867752\
1039420985881175254, 676128815917201578249641474467516198452063520809447095077\
524760111097975382324281042303885122725489291675821849820107036430803573956361\
4822023328, 117256204659083443411093307573718642022938037202191359688375257069\
126549939987053893040862518780459816450606257233567843218759751001653993564753\
54, 20334861400489527194952677799181708539609303868284281839073547679751464932\
599940533802953296863867376210797465424204807119414161330438487347938224, 3526\
448551039354475275219528053770451013922878416830811773352726393465912351224838\
3417314982959641714943817630191396933299189405065777928527285342, 611551625423\
909758994730897177794143029691053551034273135494684385437543478755850143443892\
83753610296642727682998270075822505477037410243801236556, 10605615683168380081\
210636731745406969020167560935625245845465506950134187881086196499183216494215\
4229453482751048073835754440078151350783627407496, 183923683518229689830328216\
975286030073095792263043145300875017521766155056583680393553632285895575723906\
074323557329926283388113318452808214395600, 3189557854599977539664089676882068\
893963291016156081670686492023926190009267463100467930072261236407855993233767\
39440112182617949510824869977571594, 55312407136078927113004518093356749113359\
603116387997285211270037040978595376136545556724338146048200733444559146968838\
9163323934750796333671383920, 959227764520963670354974123442443375968400839581\
134208509974018826634938481532051418318314263213168769790451790496185315553799\
138868972214455340854, 1663489047790523517074647590781618434856840398096244566\
901894073909817590195516054057217409974969645132343695010714308384088342833409\
990953284448768, 2884757505896127177204954879477835484020361371313438765277205\
265177257704251724894336215898664258002504350164420602359408245969246214990079\
377592738, 5002624830329209881901903379627044442437914295930564196518950245525\
911191007478525475888925752800053250822011266852274145763446298742311043957474\
692, 8675481426722894036818558991289636847533893514937924550166009758605358674\
364279066269264554213435697425655767919306575361905159273881152341731122224, 
150448641485830669374151470461270303320040678067992543222378074674940857363072\
82727001451793568500844370910934219257235001535624629351894347043400136, 26090\
008442139155637183062320484461097579501548957499202870053320655464557503793465\
109344026002663215098421388680584384138739811494144830759880531486, 4524383752\
776293863131357454809858174978120001133419770346633681898613556359943359750484\
8521274069097331989666476408216004099380944856327274186506240, 784605951733780\
760625924593514065074117093687018214562357775423178640533832552718159694055527\
92401832092785348191978829992868508737008840377024862938, 13606386748276305148\
698575268604099942150400947531684539494766491048416108063604706582043901084769\
8267627611938280344173542973566351192451004490518720, 235952936794085196245106\
079459240943879293850083782578896210518912078559932111434819591908831263259407\
458953530950994761842904213677738008075735418254, 4091732537189844458418156602\
886892205743616844492084905345403391985652798161655939411668829318435564873052\
99578330421698589153146436312287406981654908, 70957116855667528702139666277919\
360881137578791102579036116411332387527710164980920367110895689149178819669959\
6226068221534580075363051656585852132264, 123050602781161171633643161372894999\
830249659779625542301807625480977156286041611244565883128523696960623116468131\
0675373360560265612038260811173341328, 213384559851433461619663554990812860492\
022896653532016752710513507776899202763729405797090968851522269119531668871880\
4670070365508732297747560775877210, 370033906501427120017328159414076760409698\
853420010321918489086224593876104649978105497316994833750390863461232519982876\
8908235057537924990796719282124, 641692328519351588028170663975012555653651389\
624549105813781224397113248166328642998426784571640873128320036949734469554198\
1728329857669800892813299968, 111278496091707328026454481121548996438546193321\
423195407024740647461572485451365972360287149631852139674371554907522562846144\
20522200379575690360813480, 19296884868207075489521545921021937495746208074327\
323532659522495773812523738522533346492474131075138033880912585696995464661820\
875059299721994679652630, 3346281372212979048568305313984610762878693960393625\
966682573308724586894756821498556534873350977143656522573620043316927644527931\
1200829397872454999052, 580289121813808714696033745690129048361235661388712040\
122480956553919955752494919006330853094212538103497632760747014770543131736797\
96719812247968888952, 10062954022522568964526403377760880063052162030983801104\
838872442114704640489838050226146153846765523407524724387003729028844553384691\
4401060279173007392, 174501112526128005055315281533199339763621287092851763250\
607896081857291822544359774334775719337240399502119350415140835005450504211223\
170707544116989130, 3026008979591251296858985747925008534404488296695246368964\
178062620079081476616299100937131602943265251801199633802438499211237402002218\
34352794736876560, 52474568404707626851755371091779949605958987813293307016017\
392471481308204676247207595495649876088633191242352245252838126020809505343656\
4342703162094262, 909969079807707510861466552074902460899443691900541559243025\
525025052893892085882334359219445555466751608772652639900521324922153330285377\
312356609234224, 1577960550595938609046309219959541099422787403508980451334652\
176433200990426765206741289642428960319439489989241086178566984554646991198847\
136976468360418, 2736307851164184957539721210057717665775600106157812878753529\
839979771525802455247876941584198525153217485102073299700453230297058493139781\
913694562744812, 4745045164236070870590807889088686780238131932212785922395993\
312335871361016519099184667655879471571580503512029989765516406314523479834251\
735388507365432, 8228389728543442988998918076249147379331953593637053891307533\
969777891460173260560192673241893333226828387104864022657993796917178508955537\
671197754631184, 1426859442562397138527597909313821211507416872148180797438900\
686546149865656715510625969526721262772747677840549825961937556418667884499508\
3341983033324086]:



==> Honeycomb_y641_af_.txt <==
 # Coefficient list for anti-ferromagnet Chi_hc_low = 4*y^3+12*y^5+8*y^6+...
 # y = exp(-2*K)

Hc_y641 := [0, 0, 4, 0, 12, 8, 48, 96, 320, 888, 2748, 8384, 26340, 83568,
268864, 873648, 2865216, 9470784, 31525524, 105594912, 355673804, 1204059144,
4094727168, 13983145888, 47932777680, 164881688088, 568990371212, 
1969356192624, 6834965581764, 23782468159920, 82948877033760, 289953961558368,
1015666239031008, 3564680603215776, 12533925099509268, 44147295259556368, 
155750426321063004, 550330557697765704, 1947383486205157808, 
6900488501270780448, 24483766608395783904, 86979813446886041848, 
309367301844203738556, 1101594466689778497600, 3926791680715903886276, 
14012049712356466132272, 50048777261825273803392, 178934814227374130002416, 
640307425150788628802880, 2293286732224802052645984, 8220327183944755318535556
, 29489436484582057671840816, 105870997050856398649510620, 
380371524180126167140719976, 1367563409948438761107364032, 
4920215309351122630687676064, 17713614707199889975827460976, 
63812622088554352486657571736, 230023753677656598998653800684, 
829652763944687496641839582480, 2994118379373801406815631606500, 
10811408245922212748823126362832, 39059658083626995996752045159232, 
141188728765525480345600789922688, 510610734474156881406254967404736, 
1847529610027360502222803866739328, 6688026274387038675284337125403828, 
24221635456727986867360723268527920, 87761087088604000690385313567693820, 
318117769141644808655881216836855240, 1153601666738834444605406975123474256, 
4185050208074871487195731761619849184, 15188587120099652082433262921996507232,
55144378528670510901173320230645160344, 
200284682344485242223894327487278577132, 
727700177732301637139220539311743630288, 
2644912392406650250507998197958430601748, 
9616568764345971884607799944766022167760, 
34976404334838252158749241361291655649856, 
127254347227107966744645866397033687057072, 
463136447112290680676479963453932724540160, 
1686089831049967888072392666158514951928800, 
6140228801992422456141149055924471606134772, 
22367492226977113299534443984502200140319456, 
81503422376002292517621173854724316327545388, 
297068928177096784684126694055180595857766824, 
1083075109019364192504592719209600925222537088, 
3949818236898077827663909993237495706923421472, 
14408214288498841609416879265465447067142454416, 
52572076793210526477893011850305325178751236280, 
191871086535522489324791257568590550538090391500, 
700440010717214293826560444525723704463099767600, 
2557625947607853974899124671643173182506859271300, 
9341261349397618650613158988329861095395525286928, 
34125123959286731275748134271324538085970755661280, 
124692707083689708561625570734298881339021354706784, 
455726116488971718357928548405089991117993219864864, 
1665945693642106024532206265487074365525733814957216, 
6091298652466778574345158517695878965102408968570148, 
22276615406601676785722270960983927685867690971861728, 
81484868423250377354039661530677307845795565551321452, 
298120210207792435334929616211926896697930971707573064, 
1090914842183332314386381955787547083224488360024411472, 
3992763682111579978994427462357950668461704573370884064, 
14616321187662255997722851859662789669602261776188245184, 
53515883730561012602584729332620207888356444065972143928, 
195977385215595551661347272583827451510243057983813823724, 
717804826629148162482941052713885168170816157344583501776, 
2629556538226524467553529180272473012113080590621926211508, 
9634584282266839543347841171845854328704347173470048991984, 
35306642421673030745326726064601532592569402516584320855040, 
129405134894542899460545340807047279131369311353690170807088, 
474369729265137967552025358112340587789383971115829282069632, 
1739208074223764262037929376280589950241294970931610657656448, 
6377552142500453228531254438685670530781482181641779794225924, 
23389622250245279475880407460182753100097918822039669839994448, 
85794205711434532148285489423385617464057942175354165329780316, 
314743770546304036228144864558754870274848076646934054259523464, 
1154834282571255392304113690556131342097881790810891150295701504, 
4237839099279285855016567190944661199486200258333321407376582752, 
15553584342364758283864180677695764180335523667345284477040544048, 
57092193282078737081509537590306161844949046755802775483942936216, 
209595613556054370561075870672216457978083210626784604843790165996, 
769566064474807776096910811500080507792368092093831704752397518352, 
2825966058401656285415644999982250156586922965105329534798201948132, 
10378733687454966318569460960259592269014680255038590377293826077456, 
38122141678818249644544873715937564394928477181387286098964807170304, 
140044105087802966580540222233743028606337062591859547626847847684736, 
514524592023085608481042779654100964274740740917905473296405863756928, 
1890603108740608056355656981950600789241357358332829832410168703279808, 
6947790394519006788100040784978904077525763101905998961845298235259956, 
25535499617117957272201748240804919979095727695216155968330384535426736, 
93862591905901174626867782390921585521243130640503738621881023851393148, 
345056724057913535906540297548461827284705129955876717140364584287252936, 
1268637285196013744526483644724769467243392034749110381579458425270427920, 
4664796933773778989895294175243593121144017885487123188598143460326626208, 
17154402577272380413752624240206393940562314408627914967554364541315990944, 
63090698987684432473468022278412817131732634179426079380748035582148249784, 
232060532761324026908864308172250462688634479792273586062627872808652164524, 
853655747738670396238439596142600153128481844471306935639048592422466128496, 
3140574774949818009037236386573940122198479515115932492481672104981464052308,
11555260864928146209360961508299981478140545698674418065681361695060740121968,
42520072108470021481474225932668338886978717564227278439196247578503611603072,
156477262743314899492645368620892935775317090750424457865189892497779556098800
, 5759050666365826684079430090802581735525416980519815756580976560932139898423\
04, 21197877716388847470044563466946510773781823792402167276693545591244087154\
86432, 78032427115277149242349711145837589940660348746718730166530696975134270\
64194948, 28727546423468086728988811075362671609457729257973335268556886824596\
612561783536, 1057698991835271119550766971052176670219617245499337999129922509\
99196296820981436, 38946213558744691659065498290790463140512397369225853270298\
1102808184195275035240, 143419253407673308033696465468051171580787635329131114\
2638921644494293101719787360, 528187623825458461323276591873159855991009776380\
6498967400107197257898087129919840, 194539153956936246182483530661445229925506\
27787126141237498527006822269381147525680, 71657782527082965667286337131554871\
214336680592182672786992908849058322544981009528, 2639713281574021769187006956\
07287948844630548358111007051999206720708614581802966460, 97249353338442558371\
0234710577268959138961144507652501594419223088156138760842813312, 358304933790\
6187839445915953647359786567505611941557644848778201909751874277686177972, 132\
024488949165205835763403794425925430009164578811946105465900252800929291198596\
99344, 48650957265128318851189715700834840568180447524326169750999408379170742\
631488187545888, 1792928741603466767190234001272898552618635857495037055441473\
70640444785799593986100704, 66079839208439912141567457456528090974814350623000\
9893197669409769853595224499873987936, 243561593949460322539071103702039589642\
9988272880040759741621984484459077838183939349696, 897805165834207620039146633\
0885451195359040275292578322745224716123386457852678574029748, 330969857571242\
37264705996718625231642335097899561559040088795476869381508384038596551888, 12\
201899197432902655471207578583563257604233801516847265174616015932574022160953\
3762154748, 449882057476880487359340937101182979564362703053342607258088885146\
262590228614600261618664, 1658829587241616364451826467791958559481892263458989\
123363665389311588337127861524863729264, 6116970008778024476460767309501845681\
417771186139878848705169923450495683897494034531941408, 2255807476670147628428\
0153195644124296465046333949082781426635395235418437013244106712776608, 831952\
336343291788040202376591888121108104392580722239041336890716233485223061164838\
12992344, 30684936618840582559878246185988021408564111498971580963519365414298\
2189970671542381129191772, 113183216114481107844723210214555802995988785569877\
1191964459792374927002043623559092339580032, 417511550774378860658585402121793\
7181563129549267621087808534950909407319840508453024839513316, 154022540004451\
572813265557740107791065948021848994578636336199388634024456453077968849358489\
76, 56823640049213858929839321974012329818501132333069003219255095689871305120\
967552912766640510080, 2096536711705914674849576387675902138421629229686188697\
89490364728024674008734735002972220933488, 77357819135305788379794735916742233\
9344686643782573937451832536164672911203616149616512208753216, 285452576989839\
865876974188255978530979474567194981400175907949044714431834390229220374260579\
8784, 105339537543133523746676735437257778347006804045020789197587935857432452\
40148234243190940984901508, 38875521291195900965968726605344452496068448594059\
093510347131064830497196838856713257686381172400, 1434789262321252292623590842\
09720048995181306094392543970247501477145284903769264387744487644687388, 52957\
415778834699287770318566205409669752729825070994377110455468834612096023248793\
4765741841899336, 195475318687775354345837637524650509895819021989289170533832\
1170011787160289906210719151569461865216, 721577968564616704748084122564641359\
5893585996494268421111467411275937631933708352561539889775510048, 266379318543\
853641411782683985757265426238438459095477663674791284415633448572981642406252\
23833801008, 98342980341964810769127562991393976819464591086371585282752541244\
336977807377302235463858249012557048, 3630877318291051644783277923105237920720\
22869521777166800192912864269375137886508469887437186183716844, 13406174247119\
930940979662913176381771545898163850534716468993745537934456425555142422226356\
88282758160, 49502023595917926167764462430026488641465780682647833988196136131\
67904149751190440306238017399796247204, 18279553818436548677209871084497597018\
924034669761860911465554210925483281299760424334399030318998657520, 6750446741\
411757109048681066555893247878107816548442651001613777642175077584819902901866\
6852197815988800, 249300684406941242054197270933208410657075795066112301275560\
170861915607482161668781330038599599441933184, 9207425358155636351236287221958\
25183971473248899118508041256777259254625454746630750722808677053653463104, 34\
007638578420728208420669003384911550103566213519371769451359553496010261627831\
10230998454962630118661440, 12561399744001924846177674448033109774363226561225\
671647345987882301935096654626770838970758120500716746948, 4640049862384466154\
827619277075573347867281193262489023476261084378954609366984663460481235329587\
2720524224, 171407599953269252232666565168259863975726972568276764265398582968\
220961502767863200602972260315195449860940, 6332279612981319753614290687596502\
65242320283827071318885684033600373183180046155850373387637130782502306696, 23\
394428913983970396823223443376207994808928623542142368211183690951705040929869\
84007011919551979846590533232, 86434463748978420312587949830707244431794941249\
72803578356391014814257594752970730513815471082359723386558752, 31936207667189\
799054638766169470061585707198177565368844062874136826287976522759834855070029\
010539727821736960, 1180052786549236078565093376731410926354562277989302092064\
56184525716539171847470185201604177517030004787536984, 43605472832855718691641\
658015004380924184393689556686121435175104830877836846153832213279311209810806\
4119530620, 161139431700486132060550705539093429640954545797580148560887862792\
4171860751511582686311258323379785619422948576, 595502663922898071537348807055\
697843456848023823035990535643367019642221274893135066529108986926296963632911\
4276, 220082969451852696027483202122328072314797849906373767724497555195935568\
17299535489056119284020538543675509204816, 81341056769378684224178812314188581\
606707378232100770670585632007584553430881235894427013174017210541809282156672
, 3006447529054197475950208614401891346800614073491748892693940291943248077919\
67828184883384105229435839372438426224, 11112651498717638146276433730252973688\
62831744697669695073246850022201096489684873953156255077745371507004228754752,
410772929006246692849637781879519165859835950099364087304434630883135113324386\
1071090142902462577088212944803696480, 151846853538973789325824402679599952590\
41853928826837138387153999890745748162853495812598797542552449218783639007844,
561344476346971783660175645140737104070341924165918178619563596445559836849373\
89883107425070460195233903943516880112, 20752603941329357406732515109287825476\
339967374232838258915330420718365175008517919053821267786179082635313957271830\
0, 767246730671117299039562349353443535838436548772650553170738202350481531742\
152252298688029536471678091615211765049512, 2836720969936482402260879025238256\
411794854492280024015579031532761861719032496025481425872474131565227019255310\
417184, 1048859068100288178638215260993229971443835976202314473034399236396587\
0899695237338508998588479981169211231136801837280, 387825557417252706368663021\
905751941611943029309427377779743920885901949281128167549940918812383951553682\
49792327002672, 14340830738211974165050397000803364939604769394048800029561831\
2268305776821492175159749292320381863566637300078811333240, 530310981141269648\
961180974904370361371986158637365239597331385063501044831764410183343709385552\
448208454296986675726012, 1961124599715286595586113473467768309345473435859919\
618643529777255732115940287376413852260451271832219383400444583779264, 7252668\
798630504835312715832140030787117871051672374555647886090542089150380779407935\
673180585553201955370833919633229172, 2682306673472767653246791325860392068152\
809512924125900779241461527108473525964082699781690417149574575512405526513554\
8048, 992057351684145778219970870892957282381619933038505447790447173932519422\
79283161589940546388878267242879383821665699744608, 36692958936868684498781709\
695109014953998698543904400572654501202477576426717388696225704064471070128992\
2438736822447966944, 135720714654110296225418214511187996545166237765906636349\
5967012104479016451274854190670900000118207627317548609730517136800, 502026720\
578989551428080447668546941988069112512380794599659608948607300417349823274748\
7907796801066291653757736625103319680, 185705457921358328538692930209974986356\
048206923284164616834888462256365848234998986655375715206938407607734602076080\
69348004, 68697271869340873708959227629602103309843299416463913046465797585371\
706940266131566278115796013846658278215973449706020507520, 2541389035173970151\
754009996842832820735357029410926122078863127174124193858759308756851890244299\
33571676856412255943109273580, 94019839280263975155182994185859138516076659813\
500986398456750998957487232327422071063453617003980007372665990140985212910621\
6, 347843909084034031653004410819034592350142412408730495534474459900286174978\
4285006043597041422892126779199522827112099700634960, 128696194186289159658736\
546898053880424841680105517868589819018200766957113349663032063656483907589787\
74820668851509029406739040, 47617135492900005880590544983977764722443605481714\
735976663164846728608187007486746530543690645087614079663341078623732904353728
, 1761882528054547821502873215092935630506558424240787312749832538121349702568\
76788894690281975276731170375874438105866014448218264, 65193847867107548939809\
581742601076590815161522594169006491553314035978088207546648481617164467196189\
9738300893564365441653724780, 241241559492109782404748064900053966472290215253\
554916211158647131738040453679587337126995640736702367531382565533081941329931\
9472, 892716068736119298339038405822481919117725000679400760185639989183981217\
8728930989845347779497284328222778723426536010597934181940, 330362052946929494\
414556707889690622394095496928356610504547996623526168297308318651624757087820\
07677292334929680973449441322047184, 12225944182868945751236126160461111469180\
620006919440834927514003356747382915858163052595419749019016598581494479910373\
9787605548928, 452470198300909629550707747191636580978923906488254537892207936\
074000774642866153559627931781303779740100443286372625369580728840368, 1674606\
382180730278029535493706883564877631733742108417281160201013356235712641103799\
571608073184995115699045004180144480247090996480, 6197985684175945241320103329\
744688485731178737023320745743288992579486630821963131023401362537681953297713\
030265635663020092838140288, 2294052409401947372679022590936998930735300358186\
941191679425777819775602742114854168958994557639164072060756025641122315488441\
1631748, 849123614403514374627258366618214121255808725736056201347602503656911\
94358233894289368277537634313594507710699065079396558053907529296, 31430638056\
628610706792102344382654737316254694524820908188629831069297572853968616273346\
6973072101962103888117360945944589978098833244, 116345623413200084511611219310\
545096846586882105438167729240910639150162487324287146716557886870154788723725\
3925677209096334066481172232, 430686601113109521934486247683649810717447207568\
032665474858082923529199968132780605314552781338928802026656372927133647125756\
7699389952, 159436227480252904391470982179064571484792280983257895675161290741\
10750133837019964235847416767655024758021752211568841005711384928032992, 59023\
761332600145606194203743110079931357961775321861362995062178144154805560367311\
387391508792770460133874310825529563063099428911874864, 2185148028191643759636\
662150313283520731008217280917446030457210915523077614456720156927689155550641\
04198188034333119345080327058932985368, 80900059174785764842406269045314156228\
650282235713211374872793280085942935118932633558933950931153887905313181074164\
8981266997534840978156, 299523360711819812856879325347847439540621006929083340\
942106059336759918608905659612298916221055318877454412149615725968376706375209\
1675664, 110898669133328095503175165134518298102827980928551503849924762736493\
69701711830670917864324619381373222050467036249443985847134235797754596, 41061\
577810751313201878451873948585030603238766317299765288882395951239137309798189\
617146605281978578169969111666712586836632752874990639376, 1520402199510463878\
931125589192877129702690063699229600741958785978079651496265855763984685378544\
14518506783139035469869009577213769189464320, 56298237065038704457761651657328\
732560201102084547333097771655038754623794191496013972524992539731679361142557\
1483536909995198276296181965440, 208470422649223307987837943349896631211349080\
664902980006161903632413989914989551578508719970290028755903385273703930927545\
0727308034512952704, 771982293716062894041702136552662684931673711144149690703\
723798572679035085675191074271157294938886105732528632718631188235525560917099\
1988672, 285879734622542714630535407666748528685769677432733176874887739286244\
26741694362598710752373114706292598027293679960397620316859777138228099892, 10\
586988415495727024494137810348506794358866440536175110596268041872595083677716\
3367646306649042161441820889575862796917710385756359635196422576, 392079776316\
447212613049434815892276452865207167121834478739482492692259261054266277414807\
267540149311577189594322994078525096331533923861765116, 1452075783278273523010\
347080492937585806949937383103489807690998665423331235265568424604776286928722\
026902983244062259515467926535685054004729288, 5377951265500872971768976990936\
259294502138825346399139787192358860676553435005387149464724742889859434939905\
551569945033506496303166595538420368, 1991852082284846696463503655720378226949\
314222169004897170797556517456485260610434518833286278032818132968239419351258\
5567775614744711330696390688, 737751075874536410401972452167281196820161380864\
268124131823967966449198299731843955687499780896599428446590814861218319845344\
88125394928411373216, 27325937467485002455917260187153518853681007716840433179\
033011692116597508534433874842933047961323730040196581813071556126571616977812\
7055871625656, 101216810099495703395965233774767059924390845057928668964974314\
117033370644068914209145233339756244420673022835006630060520375347013175164829\
8863660, 374923348250810915583967851965415081112013929421118151311325652676749\
026973504272079663475428783370957513825391465761721848427869084265427199715684\
8, 138881532620639910361294293310557866322546427708524210857902236164067298959\
89558473379437125228119943303834382955402853564480805372160861092644030420, 51\
446827218329567438780826883651888932629454813195669289852813010151128562959728\
033795279534407490129320008842599223420884902521790905179203816646000, 1905832\
309529161293750638610702232350319639329751401971566116088931443042882820397876\
57548644786636841822544876450287012771075061446452274039959207296, 70602922454\
213129427631163768844137403320358202984319838705227862701158401115752384549031\
1555001661997921729577935473250413029679422665997311053325808, 261560697835487\
039827105287974755799392636744469463147361903922895071919225680990450340496831\
7833082211219512296914649027768959626469458145146048140032, 969022868669193769\
450957030790579846603957539444944584221702133423464900249439897131339743241401\
2925758910111334819103525731137324444241796032932064704, 359010548633162923222\
022045535933068188821566843071089271305061404072198566812138999979681152344372\
78442075114040622156095980399403687197552108240172484, 13301234547404966036842\
897891554902089912560650040370613545665992474258463532465553820155220899392058\
5818504087034742774903317960891914226057048844778576, 492819823917121541473831\
572566925750681830611340209572553597234336036219875878870817193121122335373223\
941351928105533666548466145546664186877068399792636, 1825979002401961153247641\
461361998990704752971495384078914586495089292643304162282314612576881315742854\
420463410423265366878641044244994314221954120359240, 6765730574639887017402301\
240798902432174607434955820014388798334129805582597451062774605345108860571889\
584580150374828398427373078169832099495041510461152, 2506945245338400874247882\
049832774760627028009701677928414696812390340056984932844022811362508881165641\
9854080681479753541619076415726310483960095547726048, 928936754453094008316090\
433161535586659834347965329398242864040065685661288275477434063093604297754841\
13968259924878747311959817040395147352926813257636144, 34422191304920377501846\
974944695459608564333361431797281588184572424794193382821883130250792718428516\
3280857304430735441307125345850225347340288398736624088, 127556287860339670422\
270220041659475745078637845915929890534886392668271382357375968355815767760055\
8700325974410660787650055880484452526712857709515244196476, 472689704148526308\
299350965710216903810931744548627999340821835908585019368298175751651721556694\
2267538654797761553333816494716567145198583802223364677608736, 175170612989566\
271615814635848622396366666826364371049692768818138267201595395591675278175234\
36946077702299217341739636793713761993800891628211698388693423604, 64916801912\
832593072499908087519607167869505375805118334657531264678479119060287425086813\
099591343207494094133613024725691069625308828993780445691730489532656, 2405822\
972795497153116397070876790577836108170198874855173274979249652890841772508025\
99375999146315558120950446938122353942365582635119012501954616971940578208, 89\
162210849061800010439232540265214613760266193831656074837697216566513404815748\
351767675950675662666979863022713779832822243712810634157291277138740579889622\
4, 330452107360133140265966820187034197561317768995163056037494900787333872134\
499743516462034902735525034280982230908077847650415830996212018590922127929382\
7788512, 122474785097106287712515587340277187080779242430515181549135240438429\
084306733616517986477150844786976575124998327214542404983315978876041400789147\
91670668497024, 45393663843942238809893671620416537361358860543997950023742163\
678248187699593086886678443918833505859408308870209353285814124185836036546881\
448807937294474673604, 1682496260781307706582580399997557125475262016412534833\
847589405159500828495904760410515133534839311681079713901518498921570860432019\
89733000607741287508453876192, 62362458331374907710192082268940267171038815872\
689251535395464429357555529660926401522791989967260626650590970605293409319888\
4483034140071480330585289938337352012, 231154591471238434392131238166193525895\
260324100357740169819471995794482024019365555117618137293450940106548385290906\
0537065067398244977828919729228905672261722792, 856824608322770295785585435157\
855717680016721307999275272640111597302585122806240062419015377882477882124360\
6732769588093569853951498877227728494812911404790233488, 317607960069815910725\
113656851378245417058011801656697001745470715527622628690682864184972263779722\
58264041261705174222325375654917275426564218582422517147315283040, 11773370152\
700373869524980007884183296731114554604946157747199497891963001334970194901203\
0690421619937430538553397598081312721917671722123249338038371318603928545472,
436435554779988001212796061062078303996035013332255773028360568394844523748488\
223517618698496844066541658414080418080322237368068808599737905865126547209570\
969862488, 1617891107088240972965704653385644243340741675531937656743452199987\
088184031337100495385570626268033047091099786047906968122455581803719943153510\
782076956980716969708, 5997748143030775134031833701394150337672916267368934772\
271268008437186144274579293755095582339990444303705673537446937841429904644241\
864343730162816831329732311880208, 2223498647990504409062708686482054136179129\
170245066707379890897274519071792836644904274928782851791709852824068992968086\
0779636851111302776202417787627637066805301236, 824318710387624210696979221861\
375677672188938838813510964015235134919973649982831041017734958517241606256893\
68579939833983413605078265510370729275985521113269793799120, 30560680786252622\
619307159399687690358478302479991114586108824357524594124293286015549611874499\
6053330583236621373625829023020909045646560706449723004976991023503009728, 113\
302738674658591530669668590552742615203204921249103671151215704267905009963418\
021072827743352759964187609643588101344606325163583981032996343240988624623624\
7901427120, 420075394077494330958850581942903367019681600638484231199713864691\
337677797368743678783070351667048669212053994236340896277036483808155875191310\
8684779574114093232370176, 155748355795792065550886001409718218233682244499309\
278693818723868099111449567052658389141142941849712546780901462232289671465357\
84281948382546267981262205570319700198528, 57746946829638169254418581832751983\
615221968759009871264036496788611307520862855944737592979814713778164187694792\
575294430917968679666430524080459182881157622389069517364, 2141134024665725001\
259798048091252239488744875537961349819651618242379761712443030194348211853384\
53700207370915788196772833796844461931694695015388431838476040312289195072, 79\
390381142525631297009845805341247950468576917986941032891011630861525677910860\
153206288098683776392228567905662069114624844635761563186317197295797054299227\
0077660242700, 294375098528022241569909687620138886847013003770031654943201359\
040919719307716194651051309208703640324063899433445592215627449910521631553771\
4620949371533251280948472337352, 109154926732524599444674766798566086206821326\
543388863318485005076980908478648800247127987973160215115444979325796715834462\
70160373354807931260528727867965522224784508925344, 40475725908958005151532192\
473675663919922714198703199586255074927828097536203821450087332195392207307475\
134315728048978698648987082929542084977848023640881017746609293256672, 1500910\
940937101176045080839372275364436278879190843482161861356554886122838103383178\
982380787400099820665621979874154362221346980234716408699405229609938656532827\
56208771664, 55657554002285452422685679339913712510020245425906924000503760920\
059545475582963240665611054143972244018417321427558421098360704314477242937684\
0620405842935489707278035634552, 206396423904010607788062536345603594708055020\
785423742333478977376814808438450602775678965867386602665265657868349827260841\
5139287952465463018119727710635791063852700703026076, 765400995730408906541306\
361107761348925960625654430735807152260501017990418640474069750353788129320249\
5291400355123174517404244859620991825194699020412710881982395159498759072, 283\
847206436544849834125844829000501284802461994529520372219466365613970558378568\
079511036551213823279335208720447356125138920012226602252981842311299277335768\
64106260204532308, 10526619316857131017610660531037155256842797068068990724276\
671543035193429312754970975943196790717065079149410064885798784202588866779222\
7381984873919507005952008088522318537904, 390392843212904025174937890113139641\
651008933454134235469831814539073598698738437945965463083210877586752938488641\
344975052014806768805181171767324865477907925138184033633944256, 1447849298887\
201868066415248993470909751590393631025476742075536313733278433744228036273450\
251586764967588358798371896560715816910325965616047061121687663448507149758758\
817352192, 5369741779608451958688810283471870953499207971936877779271733977276\
509169238208504329518787692598118049757252508641254101838067552346265356629226\
485206125186795362500808165252928, 1991553232762163353578093451909727142112619\
003373075532776468466820169174639993005667830671706309086315790716872347325849\
6629999789530242707331807534591123631902779704081522886688, 738650268087920710\
395566406638805430889152760091847952719404014748156256511640837648365247611672\
619740073134947721777608316663043421201312032690038667352438848300673762930774\
25364, 27396442433503796560711545552780427390476954854072666682473315137153095\
287475778149116612878583036131314910208627546995936363805160894553793019718782\
7738009890156631887637277506288, 101614995350897978255373927505390314600324014\
658866560225249863886421738983637995040408550952576572971893310434840130715622\
1268930480526602882441544986725438525867594874665454213276, 376903091718354521\
370761561182373479634772559904356197869591345022574593253353613631821149777316\
954722752431684529254035985930677462087193165131750735690339104772158200607113\
4810472, 139800851098463849865553455161020289566123125719038551774985073380575\
785299775545623010608751900694412555108426186872746551471695919169870286008196\
72402645218433256461499245505956240, 51855890610199390682583198816361390712623\
874545228252389716465294203634408145473518860016844602421332941929550495214626\
834839436946050831747302698349732013806097309848185840287021024, 1923510213263\
012172448584987082128050384686987789297867249791252006773254382442270277212289\
815704390887832291370143278253854456922267575822917928241455040813697590798493\
62100329145888, 71350819110908110183213618933668434180622451107593900011622866\
503424473463748292710656378915743488516216503740895175579205289446536864655479\
2124201117516195736664892295023844910320952, 264674102045168154203298868517113\
753782131775328744810332015067054911978163056024701312012419089904161408414457\
3091445999901692854790016540088007162235457299895718839449592770421426700, 981\
820065400733973611836346708507554747047349634273741449041424615378015669440736\
611505463064996242996108355646449893331175349709793006694444882172925806206177\
3935595635654233691108368, 364217056881274983368490303591455207321833768830663\
709210862501968278663410670822367530976018205996746678170244435178165114481067\
00603469318573094133963605318430472036945142217376931508, 13511281182369422979\
309812960379295105107300726678375994218708104247364841642464525694141717122208\
941561642819144793169718109980006071544126330962072795878551691556488810319232\
1901964272, 501234101721701559894746475707248932888869143165593213140663625598\
344799161843857818790526389722839943427328688821130276309029983524075940034074\
551573417032952598140929588309474924541248, 1859484102542515871409238708740127\
137666157466243430158186303170865243741536941988529414635934609414083767892253\
464143129329492144766627617091120791873726296383647810601084628536781471792, 
689845860693120163756809373097399829510611180644179006180316241237574980702035\
225996365306091062688214833821629623778049952723490741113744476862816109533070\
6472722618924411599839769418496, 255928908059046867856305255248897905229893268\
518483196945374899861712878737840780973386024518078235480147337387886983861775\
27473296455898917870760391934890781440636361624139837975879175360, 94949846554\
470016996416259143157162570115282967542770166855542981034709134890459937038147\
962042998484413151105550411269108956802565639221596309966884267137027377267285\
783892862868020339988, 3522709155098593866122559209018250382712081501739258264\
868690410712936100375588314314072539290395401434874604279771326545754127890764\
36572017219270271732267352479748811540411432329921947168, 13069737394062164638\
551681974533098269088484297631387794086098411468660448038990060956355997936633\
954175838329461814414122226998701327799784699420199610302682813798436482068331\
74731871206092, 48491368781235195346095115516947497380096278160729913149400739\
504397458620709862665285558233162799360138651557621143759505682387212991655233\
10798666897729824246089412270765001490534336619144, 17991587664964999439082778\
147316447782929571202129857705195416811979651188717174778263092356360645797209\
938495359687735356305557400858879963149938577574711616799715635366799990948440\
204785216, 6675471653255121880540613840049413436887166462592231003110720700240\
064861766229698688086062840623758400697669247297317699218750177718763281530468\
2719778765893296698529775825331799368087731616, 247686194357691578444069722199\
729827033928009571732362378789040660625947799128557821523905817027232916336786\
896096034069830854142041732218164249996935871184836060404483510258568974068585\
326928, 9190284997743466166238619850925250710975787224784165397098299791976014\
436336043894290395756344030567146305110515167423581440724556251563141262909197\
25514405346482966471112147188745946801713048, 34100712302267369990176862425093\
676229108385316836708153459216892707992689026635417513298097429814189655059495\
480598968179333039612950759281787019114734534363354857218025201855544797354298\
48812, 12653339836340135921573358692396423534117692533994313236346629626634732\
327532530548144283868082267613135241057528965495362573720192003224625062035390\
853920697227952623812312272037851582608251632, 4695200062067941814686711923268\
609136904740242363409877851879893552833303769946024491394055098625070050841173\
438373749577750496153942275672611825222089974800016789046517227126075199725150\
6934564, 174224890160922134513038096179883872292705469104754653088511844178691\
101732443921414066332906401398695220260731495357055734801415857653526962581485\
257127264861880399507454318123345499054156350704, 6465072845487608809304304506\
906423035514755597804942534181005709159111691514029578737168797251481501170550\
122647944587262013242444967543708109472765190718981814383987852474020704240743\
15949582304, 23990744825526944968024580371619841990993430210728551166084938241\
977174504621239943104480005684811019408690202674219284062535962348442656214659\
84209631644454270216107208347544378202652874762896352, 89026866032174504279282\
560224740566270477202438351209818566992306502472976839347616239232866099819696\
651210078232557327474392819736538660737117386742683067140521425348145121831898\
19712596910582944, 33037368276993154123661342533418906998275785951111621665040\
878765642976751134306183902398106959417547120643730920258914987892051051235094\
975461555240648122311324126535168459625391783869689084853696, 1226017782486799\
337609405654248617043307412309017023229777727154467030728357544198545408376111\
281444308378327670141733975071602906547926503809365702962216245625659022925251\
61561209325023919837030308, 45498284335771887788717661862543924042021437866912\
823788831947914002625427780641206997419251949266463344824214593390843593233004\
0748718987517076865370434502445943899401356317184568711366671744444896, 168849\
647730529297342292967995894831474631099767509362158844527816891099937332780053\
423072548496381854965907920493415529769215884660150952064732767465480628090166\
5106616241198760040516486560964531244, 626631389704804218486271789420809727672\
451037060099491364791671175743357387344823238985606728816830740749003194050743\
762054826873630136121200045621869581770828716704533879475852812713351732953929\
9752, 232557817879668444996610494639545997290133699223753197231996324907816158\
379737866121231650449421421969938030586741798834871674381744183966266761881215\
41788432786871861694072671464505485533657016858384, 86309085265606886205884996\
654960441654730484590103149852242767239239861960025890935576769196606210758712\
937638897717038062896253731782198904185298165232816182138594357585158287867642\
638514794680897120, 3203235129657099875831224373222498307195683527323921894240\
154606964243398266988785139977585093537458704040781187472360198450108552436238\
66946550917277307329497555648192537344393403232709839696299017728, 11888520774\
258982123869970730713521686614294279261945206388274208799754215927238668621004\
375477761837654645676217497965901339239100714090581248999952860916127018482140\
02361325859554141255549550895689880, 44123858554448013807565387802545394958560\
881450271379226076070314307345590919288292134519717102871523223835739870729536\
131948338770933789685184826607370931790814422367477897856709803207052478926987\
05708, 16376676496428487628990933188322961810265448868418098358384944043967730\
270599115102589443511905586412557846474401859380460260470641083537408026873080\
390213884115183740925363926901123168809773204997992784, 6078335163394888685540\
020335851679454908875546513525150128452446626307467549342627055726494716930247\
707887784616771211530964874377739232571615955695831757113218610473044988625508\
9546192621767029022859444, 225605700176515833524175609771562320669728901165177\
385626480745265850881664792347342963335626775002048923002961075477887553464129\
896675505815293079278653149058896231247579469873391510201039580659528297104, 
837378890062965399895435963729383497358057225457937604470093818364509019546485\
861589075663262811229560483532195755038203502416747011409402120149140883148483\
451172444022170224338657398905206624880648188928, 3108138965800947403689716472\
087859886248230487672115222778895917642896269125206502262849780360605619006987\
128864730527525396402987024732495333322745423786706700698265643238639924138562\
998446613975887957808, 1153679809498633557376430124165903463339363927025476816\
389607815548189869012633796808630971976099613426865657460248277283488647837207\
5141377807232495578522290347408265290369003578811734839610915717926363776, 428\
229484185780506423920727354566721751017436951441912526021462873458104712425839\
575526341484580871206712431777590137449354726856852599553129605424225629764174\
04389897347097843869883488646219451520323568672, 15895500761733301936919842161\
156811472154216081636000402219877735710628797529366634321314872351329087125153\
944488180744280717863372484382980283961076544875704043279515929435998456713332\
2601729841976161139396, 590035582780255764128212258480250150286772959379049974\
447886673258132162828450449906426020223075483624127431852545497553025636209570\
889390547990020867596706293121115046746819810361353525487072464754968840912, 
219022382177870470897013773202021816006732289289786146122961827562657570536297\
166995405156604744449870915969466238310887038143798068038789211704083073794481\
7922210412480467573495132990960101509519335279566812, 813027182329981400523516\
505752508200276512934171499730873825489445099992108682263461551001041958079253\
373285289559830519003660285420380307110969951781383044352251989646517160257688\
3952437052572267330953719912, 301806001971650077219688621481101918256445232366\
003969989847323446269062908586286203064747446329405539832865807175738113769073\
734932518237471626839745005957617983651941510910794905851578190164615609678628\
78016, 11203581668532774518904389286181850017750519388309640915006605473995079\
539255629760952738188634223761066221450542947073615016926447494029612649398895\
7025955677415913443408066663344122246264083734616870380786528, 415903015126166\
534609988282152580900737694253121373649242751235780923271751453013644141910164\
016921362724220916135936857674217257507394654838645830748218398872204838476968\
979332803333966553060770936748895086832, 1543950573346830016985509454777615918\
481236401393277425200344106669107168312779962525761751135472514926052136038705\
969751888162238484771083675481042217191949647994014900349684780208314159853777\
374624575784399224, 5731665335836125365396421428993867475837943614417544998302\
970670946016219768423268605971661407485042564958292069024043330158278828208999\
209247521398952476776594545897427750409720430902616794948948056143657276268, 
212781727793171059870230743623629044640910631915883999745636081625738203511623\
779565578265630681538806348257887615663908624448502877906012868216646994740399\
49807895272953914330980462193835118420655432633677427856, 78993959039733008813\
138173470799041206242874501979288025627866253416962841160452105674129909339608\
917405959168738758808479026728588548288785220418750671393565750436571050570484\
926021331266844954857381191590874020, 2932644640314141548676120080412453148770\
947827775067358779638754093805791640699689616186360521931338080290207452078386\
023889110218343229643532450765389385261941451356438049210173699844833520671240\
52827687955897776, 10887570528947456324902466409224610273159918272936399897352\
643396514716055910112034423135929556650176478032066947901662505379131411257252\
64560962264623023326876188767018645948240443143222091973957780403716187014784,
404211318378832089435058376202644334567146219116980634062190078895384813059092\
024403425360537096923031156031713364942041387880486833378573267143543302669582\
5775570009350749342660316733863663540391227470726159816960, 150069306731810603\
003823114386196911662553004204060650291190102484697251215276818904849539889426\
638308250350307847505031263489724042525469007145755021983220506456969401944516\
22333212286004175708674017714926199202432, 55716158998378840211600354667022313\
538558440578617357379530205336765755773172339385557543671027321724074081514033\
198016785003126105986202606462224035977442968593321713928067154930418380415799\
321731487269007492668160, 2068599036251365801675423936573515622197565972002003\
090163721156081522154332592483190854117388900931434436714515813550235544003270\
602586516028958379178363486821375078331940657890480251476046137081119803016369\
58912324, 76802842334715132754140229543340800756998005774959683702077431497456\
517452421441970156900215402524447979694170112197046303369716705619401106218954\
2934621939958039346046943534525891039168071513061766189582589836976704, 285157\
017246141456982295161182063910850112760187050455236827715401248382043260940175\
131186192725378865452015369999892596759081461190979256512781581467465194108759\
4806040045371073574014981838046492047158413010801937100, 105875774383171439103\
409052336825439199154777605761663841095779478781501268487800173425311640974296\
807533047842462600970794452672722806972444662340479131726616707046401014842161\
34016419976318145422709185271731575158536, 39311070695886474359257714526064005\
415833269933990844631633072112844452603769812327289321852617103934956158863589\
572389147009966711429292134121857097082971624695665717193470738241613960480776\
703961658712329026879550640, 1459616796811047235373359562664168715495516260483\
124990078524164764008530882265204495603945888533173621749493808471044306670557\
227597863035038848966904370268004399217498265545527457669209681591850944582179\
14468535682528, 54196159230373222850285469922153925884404967553716131971393866\
997763435220851188583108471958483699008479552415768062014740000679366670749979\
402543954626308443252674515734158727612073852264333936011551815109748952334880\
0, 201235138339653507777917641774381641061316371023804309474262446527903509089\
348174597573736095740980228424715732159667116102442294532999931943863070007174\
7557534659255369581358635320996554997578632782695139204846421924216, 747213557\
827164352404347079001774638838580142952578631914534994720609660974745829996224\
951369041915620600790794228738627450882121112384387454706899495363769901810633\
0441122254616812621385693124614637955321162019152053116, 277454173438935628133\
559671393724338386893042070560128863663886636286350844113888703016775054127162\
926439915995508499326271660190740479463677440019019225099921873861739055543171\
63510628034902303162507351453190888946282368, 10302517092648371331335512171493\
459048991643630102857157447186227020548533832092695309164506595820432011553064\
615515941115566650917641712610014123600285100226326279371975649641718756797897\
0808547863311827604221491683377956, 382561235218441130379088949204523129664360\
622806386997819520744509349637867845088143086414389428610783106618698097939462\
804528809728883855838429703427854349095277011266329532266971777182051171071023\
644163317680639932850672, 1420574733148199559092306034979829694085942157703463\
296611944545765416786702517891347528222994962442897155588356149029159345184263\
475482157258893571502074542520252915776477653181890238965133304294719989194411\
429652420413248, 5275124216296106031365433519096576085904202285156223198302497\
843000527698254109788554187692451158796219535925308328815715941881628119494635\
418752275839125330645718427368893124501925790250295842546476030404191246944009\
582384, 1958875109678286712447099179200756532420131331163351845994886335963483\
389931308622691219796314416968056859074499888228658377313860206624934308394635\
1887512108832584797970444817482305027157176982972650885223201156138329286848,
727421663086234734836948567712035574154831989080723270678628193744349462443296\
134891384748409486901251886112585935422765608650041010363019043096748704802116\
25649210248445812550889306595773273876822688568601453679094843286624, 27012893\
806384581874248861217978477735979546206597828581003182188514218182715873148479\
810974144166837743268185080561119295889158612032209987172243400635054080217317\
8635223736150592977143414257309974104707199600536554610465620, 100313957352520\
883018345041966101298061485474558265113156703794599666028771796318888665967993\
446034745627174146305673977975018531637881751686648170696596468551466354331395\
1474545029890536472301566335569139900271343586846737536, 372526318569014414715\
235398841290318557634662352972286717267948963799446518786338973216555051115307\
936466665731649589597612885245177715271221622288283952904582099580460231893910\
1697066842234950669065577334880762805626189736332, 138343218790109610410130700\
890388945194326324918056502588161741900490365981287357181322458419529422806764\
000968521691517955786193445354039084603079919082509855658734728780590761339013\
26241582693474984412369161112438327153259816, 51376448999190900896909789980992\
792383824184690639407939524586250120004291251898190656973683020617635141736488\
443220855193721612242702918485548478704519124915687955961765995123062094098907\
896319933960915985003774000081261175168, 1907987642234387415702259972478339678\
017077146391522128686935959159618608872160700082514335295224580769987006013755\
400507966735766435002185078833560059165837877291091632291452960205116331264163\
10094048512775863225195070722224032, 70858551735935217721359500609489605531198\
793204177733881996676671765817753078281062242475102170411822735988792253543291\
590479145707172867510699635879624833513506009735435683376833562476895766450188\
8458133899526858354821220836688, 263156559860566144460171480843958857232749505\
031687870546012442011266812819937962712672012813188149176162648038633179015659\
909126909582458974729306668273494387682818025607055689029742043349677465577775\
7020305174282701606053386936, 977330198847860330354267942268717282052519321315\
918069045316397060393754949814915777486597552636897021765495675878646736988323\
135288160661203574335482627982810573648057524123603502334648951619256388485820\
7631822549457461563885260, 362972397701451419280014184689479228538813682894087\
426137632321652283478560248977023709657102306427077066253353177921815274298709\
306118064786580281589721080123676311290309742123427717661219519237613911413590\
28507944454578450987024, 13480655830695429963953496091761304681019860157251459\
429544694920494610883675133513643198203881134590850329464427623687330681208080\
206565558675558615945234882863591661835112835686247030946792534865591385020476\
8758696514318543249156, 500672289913421734988903240440576529136720443940563596\
288990292062030150733862168878575185321447068983147893625637196542047898317850\
175957348804525963812784544639680643157641944999062990380949809270586104026402\
964029086909150764752, 1859521395064328613727940972588816839358792490726274158\
520234235034279881218982434348199059531046159033519474924216813139259097499692\
885912719748506459660833413379200157688900915875312084812973646489728936759522\
670392786823507244448, 6906434034734247407574481615744428758275835210072619987\
878239362873026086143647917063189578955123863434531003688019286368884535225753\
103013640617604576430218536469637973973046318398780712242231903590461925574200\
542098314032188512096, 2565143094506036082439366231103899389305276089955091880\
950618731601765281535998859420553032360471390205416481437001142205318054126688\
555401718032625332481261044149596017741324671353972048173230276761423712176203\
5970841253013157120992, 952739874281562871597678377526140037235954211343092657\
960761651699820050522403267594227354286389919222142022314378281071941142333116\
160412802822923673133940942794580885007264652740180078877409489082819564570291\
52818207463479696063488, 35386864143841637235503182808126527010488561402543025\
895219721021850089858123074933912354309289197324775264049554174749205974937317\
063253414975414678885094464057966019143735705166530054993669774498437932989801\
2784666816579359592202724, 131436136241643360368073104492206836490130537821290\
545581911214453463705518162952525775398288008721738436549811244997176699167405\
190784180156922101650640866973180689564038714226545675429538221640616640260170\
3599707542515304791844754144, 488193995535636463758517553741440651796211107257\
320077672785152425148205728840699941308649182986331673841943006400620454531030\
897139713970010399322425366607467345555212485959044707722104156955568988084302\
3645703718734912148262941368876, 181332230754190863167639734476339097040076442\
412131462079116638723216343889078006468482641565378793421435055389228333627217\
288346644234056665319127039956050501886349245148183037217519449459067678245661\
13054230818089524778929815470359912, 67353857332991771140059802002235425286941\
743710085883321422400160248670837959881532880139804906019743929756622574013067\
822550623846882320077286011030946528629242374753217159658539683919447880230127\
829638540555571367530802656266147731856, 2501812831049124619792142168274724359\
047491613999231218706566302392612559045792182132694408464979155757604752108367\
142786785916151743623498167768105749205148682132183710623877130547298463463065\
54508178963860590225532653590454498456839776, 92929159659387243994682267264447\
181500226097777779192052896681929485125967908310572386065853574325571532840975\
370715392574333583597258808704586349283127787939195529366152390061441048533344\
5049716432168135615620023445551568305890255819072, 345186683210311385391690580\
385447597365580324603573572759284767810944409305581654436025740103558947878921\
375059443016063410807840734530243611276398954113455169851370236274266848953466\
8981852594747858225950034935230715687592129488644104280, 128221502570013324485\
936067644649001772371453894994725265149489508129155210959036172761910059723740\
025406027149116283953601995703494212630356131031413222669470415231575337096941\
26935075570746388542213385220896087523190079152156812126703308, 47629110866764\
688043071392795571521129265133626592752878622849505295561996656014971414492374\
992185866806011589752149387001822238619321766426620629845197687684340224398075\
447552397266545992709868518584673414016800785892107241896453769254672, 1769248\
547140317032126714813868306527576589906557509686600587264904229270489790408731\
896186293460238668002980549008339914962290285213047325612120732129127452300403\
71543464773457915150810892190009163379232346026822239900470334066826487803284,
657218772417622551716067607828906396930425551544283549328263707083134790637324\
849485391839239937145379635574681710596586947607602875623849326153759990639999\
037345879317851766401610087899197844254751926355585181338103331716405317936515\
171216, 2441382284574228310860101199388481503933192475969691606987496821673635\
506583899604542987288943273978601540862292990078353040632211909886714681081519\
863974587391025646887653343548255972325208174567072211212783816040623264575563\
477334968546496, 9069144314101123480673508544421760252310836343619749927719302\
338043564670218109312522337361143118866131026795292447047505806591718603843862\
304634368322267569259932066769664556972484698637590387793967234633313837902187\
903133059317806414194352, 3369003868660529282173575168858264014224173417843201\
000545207807601241378255653959074849270382494919706236416408014445090611197929\
200540583724924467700495032900214704554417940517565124103050520896487340139635\
3176966980229521677105261854833920, 125153027016490121981142702445656839278062\
797401739633845552637678259082061462690369631659064053786560754169716249353350\
011071817458943515599568591210985700239150055161974134738101193627097341992171\
779501217536649271500302937769759824597320896, 4649281440540686072455175827863\
151879572795090118216874327313693045397153463801912943172650594996181372227417\
458090562819447030184243471297253678772326629578361835343992245931089264269420\
56010978159057861896905061089002539275692019809422596020, 17271693555686224217\
373018410504732712869612408434539030742599079921545616495478000230057217564484\
922959538817235796960770654409050514450405697874548247034214460718071582385688\
16754419836758050932745987654555066234689140385506074532379780639040, 64163581\
676886285438094780351987044740274349228435068407902904243780377343460422017588\
198146404135190671086221351180913624391519853677970281565454317546245447485091\
377655686158362199285777104597292668227546892415274909973148455447828307273223\
80, 23836738939725476975815394698783006777877045181584141505764006929079020880\
434586264814558784472693821748207228502560430317366667547868033298090347705073\
025372899581743908853835202118410962017864169156680948140818553211214656568192\
058224996798856, 8855429444925004015826582421696392031360255933397771678903933\
795970810683768613850669866739548350278934956698157044062382987175350953512491\
023910532675923764759491919774785235623618312723345872350012791573191337278066\
3982538741276675313052497952, 328985638136632775184856874748047373720784166198\
560072159640414190020018910587701776076093278878244030900913887820785050063494\
625300411642872433077276606846646405892331216298000979812766868000573103378619\
912916560815967514316396638130227058683872, 1222218225857119369019893152735869\
336915566209699201939502375590926125419102538113733337559861780210235306826096\
269243181258274231891468005687864704171388386121352599646433636726157003851231\
918518703655000239544546575429853405561755651380473481168, 4540723489615852046\
955138328064989936225038093534626248009762750356105771300440198295264161223851\
274785819998215176699054977367994339720265653904262254172435871865555256809353\
129402197422936619895918447420321366792137974661358648066888524207830584, 1686\
964020441092853279684764105911868691202803217970336245849233941785563575106155\
361723359826810649107558695078019554040577717166010651701522445741807266377396\
163836209902628687674996299828186301388584459832548930466929887769262555532710\
9825176412, 626745215835963435955574787343907326755777258653861695997307823631\
990390597641370062043610997808797856499919079340307226968801640382286429440502\
529845423973738137665708813807472140236430732144927452361362681820330814686166\
83853232113197099488172192, 23285236775945028664161862025486554652120568754232\
262669996069661987543770897377598391232810724379933106750855463369202068955028\
186163157394781568503850359335503008112129575748051624668056642736008411464990\
4254258967373676007126112573048863844226452, 865116694474249679060722443488145\
597243956826774318386892629485438897356577423154832512515725266491414246627294\
349258874124469078555348134412073102715446723561861749841244076560792049682588\
242181163513742215388662199050837477459113196900713890020464, 3214201585821045\
089185847915420852407006980802931459602153915150447098515695740327081888083345\
924391206427925543520240670779429312247206383079991353419709318925089876663845\
467067977987778254787927909719560066930150622115791330973837536866021586644544
, 1194196773201237314804757272510930668411128237195382497130007142607632225018\
004825116271872697035647462621585899165944751080298427366661342974218307207674\
000570254968321901272209124322818503741264729667453981305679158752524992105305\
4933641348614673792, 443693452863043281788599438739989466837462798661675527190\
887135569403248294379316314175284494375479444302449724647353392940962937506954\
826496761412447905030548906754610281489587589469610800868728460129598128930821\
85070140096722178557184836466034164160, 16485209570736047304183225825786975951\
973074979419565002744118223061789884511649735840165631043031050122399854330302\
336859126407853768241256818908614950205740859844100833640306810689772109535828\
8656283084471205640345981578442194609758272834451202707744, 612505835665042544\
448067778956936312542640160652641921187820796535713513133746549729958183469962\
402886624229611620090373371315001139100225384135981080424220663242327269424609\
471066389916375289913317927199900003458984126034155664306723654417496098163012
, 2275779997618049626209570863351343600008868492778851845075370046165144857766\
591493545870038981590525938968708825261053814941413064224082794721805455777045\
890671387244007514233872862685511938661300990254293356530523380379652914343959\
744211276669690524896, 8455797795567785317692006160357911202668738091431563639\
930127120860995999137747550413000385251141658505141283354674049180819826155081\
271418849526956996269089965924855875834976178540620656705435560482194659775113\
769028058102097009331903219984150235436620, 3141833392871337571540963614843436\
964498456987569381904264143067654242364229578796221747940211369030644159745961\
797834286980194210563204976089050034694846005231919874158540130102547537978239\
0509697863929376744750546566274097392892636648346924479976604264, 116738993285\
148805128836005656773854272110732821896418855413621322337964810063456869071055\
631457823897837549174060542278518439058485543902068816792845393036319065469426\
787871831639045568440933832841920409272967647545318801618548230336160048017748\
053808880, 4337634435741569608503124072702021244861484254015918812575112868635\
421723550775898610433931286363468260766306358406286193571879572192688309945647\
565643154056631024562915478550394107966251701245750606002528679113837565909766\
08982951927983540789419968582304, 16117368870995432388472724336141248541095872\
176325728829336671119616475595576938286059992624232078156535185597293929782401\
763187903566819577809290199309866696411685425317124216122106307529514708668465\
71274636627168978863238733967477453529804054924463568384, 59887959750831630356\
108262378290341396429449210869678709008332031951066186862775745323691622393263\
887054081928269260847509216644064492660232728240531836416654246097730744386464\
001582407902765471650824048617951828857925104225567115723276056331656264985841\
20, 22253024541368597890419360147985162346375610288695917113240767176669490123\
178224473200759197854563508501174464787770245767368773427300097686426051335358\
509343287507510165437182208337711482803971092537013422811968640295182505738835\
842181069838570656998209916, 8268804316918421251953595263329105767754248927175\
678881003432647945630050100032446939700234248009785825565496513989215828445230\
975205496187483075245584927491076065136783268599270837679809051907321122739226\
9509097403504971741194876499265404529877759128929408, 307256091939483860272377\
199471537538530098853231732395655041026938470158519898821674890191847409168412\
844698276582687746415569503621019736477918903779811172668610185043824380219351\
837131093506567676899708898296601130200964133303790224173152558461776537492260
, 1141727319180439561450855181110976705621732638153041687105809796300167365453\
331926013744669912901264383297520184863413297359917135762907720674360986212254\
967723762599012831599709486572529897967773958092646653285644691197271231311890\
482974685469738822901192496, 4242563666878575738557121459704135760775059692187\
226096396386005123657441344401380320504767649082550152646194119365479212586834\
269401565915739144223780488725511349538946063359445921360513575446617240461672\
089076077174162213905937288148578213291873618741547392, 1576516102382629184314\
379065459490526978339438693652196730307227802934527944570648475090474761311901\
316195379765983733382127981569361015933803158034092451044218174668193458534263\
497898115163432031570759704500257861186101786776357144523715342375058638056003\
5312, 585831207666444604312161624950691115291769320646656125907384961985860775\
492104566405281879351401016286776952703677904587953128517611478580635447815495\
537531445581809080830884365290052601590120464751985780352161747161237434279989\
18930627771878558945834019456704, 21769608935967409608813901693795649684055047\
374007105762240246081251777288499667425883139974958965951115124319679435976066\
082809144508128693014158550541848473891594447060533554310330949677330928075101\
8219491326593224142904307280344717393105874081343256011510208, 808970652633770\
722207077515174621406024186052860921869881830951745329598959973698205161614994\
817190971691607870865960704920799798317374498652399412800125168235584460781710\
828190274522458924126175529518965258549973238221958519978124644675229749904301\
550591870820, 3006207152404106918565968237234702043716370101036752535020786444\
374487247531369583653457527120099821631583845158593102923533925127435697599259\
263320823588429340616901013098325101012579126805949915187916633951275260458580\
061312758931865971503664148229635315180752, 1117143649911877417144479283523533\
461026683980689310065340132607203426882146109106757788473018573105693684347740\
077498595813555121482462693358914281051942491465436216020458390770894693197160\
6606821417291841314948020308031973811266218067518216286929135051495160796, 415\
148145569112084442901767330402609836960510944121962242454489789694786415015125\
918184889827288769069851257394542387704833023785534324902386923992439390069059\
338538425594205281013740477100889658217077150785488473098866434100701627704922\
58082664123364991213721480, 15427698042267087687164331633729788024979301414133\
182880312512523217370485330741570581825330684772833848474234905826507141707620\
596948094771956061461291825397379553755940421834276890988611321367465661572339\
7644546762134407579796492196882661226434186033973141792800, 573327914907379137\
389155650954586219366848990018836038530433460487830519096609517436393530133928\
792233767713327739413197938190600347595220416029910238172106612121965335468447\
744210166476704807014609264243005498104339816502989701119685928414318285086167\
393119851104, 2130634518231292966224113289697272558510594965655486104398315172\
074145357093546955797714571744920660711845779393586514718917335670711491993038\
937108426672073767118309839353466454867589586942973784616183714907272583496105\
344320248979629883306768844030752805871025584, 7918058869842453585412663019688\
797190149914244084943350940386010721138223443232066868882461105380600350558163\
130962114248582295480228420626868381986011161446932586476976731523457386031758\
544110386702699188744281878553855907113196035588625734009256403160168970794072
, 2942607748646798951205118562626709368488470381968603223778852892317190252632\
230319429292773852304355361107377225911316542457218776924341740819308236227507\
951655799976438701556037053456679398147698397454152841919333413023329429805643\
2339168652256372224818357401384124, 109357830538516789852541217447254761024963\
445315107599471151222754372253501763470488852643502524096533342349897021863989\
081188673612207549679379462221604450370790063358795091136697946705293481825055\
958767330371591867319496302459770855148538202978645321667643701596704, 4064164\
195301718532166269197813707796739276573780595169745753655601260158143144311366\
482186517264963641123707256833704589269874366312889204150640564203605090339387\
217325912949377613055910164634507693400718306864313004466890881570656751767964\
30096586251907832618220532, 15104155091845734294251179722165908956537280350678\
912944393790265050269104029144800703107193492942857142401938669125557634917814\
032598451247658801580602920293832368832340601489930294283041788946733222991779\
44808128242436486013294017672201779602936161765938813861829232, 56133929228288\
363198737845207808472641619502938276563923123228007209165998622861074769886809\
712961614108662795111690087795189597838098039652118588864787528749881645279485\
506462500953597936019359726617838044273003446272171491460979981567257774126719\
33042778531837510624, 20862110848786342216183053231147612804386666853461370297\
076171152517287892525820322822694663964259135305746968525596516685005682666699\
731728255697937692685855842659584728744323617306828315964789230733753572318049\
198395967967082179427946674619018275829989375875630317536, 7753447279831523096\
603649208605039527045229578618676232971712745130287693181068690079431927167185\
808818512805732179642393512944775764341213734031407350212190726950246707303669\
500220987767018308451741969935335686526335534470575302295401537089398695934487\
7329120842411680, 288160995418051547276411391851674169231278042732732015690513\
561951275583325541258405710659554298911963041613716889777140994190761873915345\
343265036651932320524406951514930310384918942376161995064283389434054279402325\
658636093533339229824195705934433600189693525278431616, 1070974931777457513684\
601463975203524001037276356666604068551344232715992082337677006702342323751201\
224626223125356969783772221258826093336887579187659224084880118656234036940186\
935469841350891859763032440893922498174480011250013598821460260307177540562235\
773082373356708, 3980403981122561467543383515509592969307323972500664266383316\
616873805202374402617243544888270657540934440757347269160411172432748250275259\
671925571008023028548411589954898790580143529017577312588305753859567912589417\
971020195091222982909624435866381014141490859727813760, 1479376513884011532001\
548317569384773356404447987135275411169791268104284258743327816490979406242147\
325312607770455841241861257303934401051250945445382305428124260535926695865762\
559618115040189358849384083321671573839010807714011432142816865843717922084743\
1844147222567788, 549837040570969114764135291601719537352416019871681996065540\
790440075739681770919260143603164342852506908022106110123885000574465215074932\
709126244772743104715955759324968503200254481226367617400358842191060280129452\
74605930832490429593088038460033764568544364020101519400, 20435861830457643222\
622708581641517240164608685094288402455969617620126060137703266238910169480091\
124249429480448600092324679502796918976938201801874154774475742490948582336430\
581962069309498613665577373478728451249474122720980797551763313849578921391140\
8066108261263594960, 759548652340616349660650156610634136488277708570029474273\
529352409735526597048169754802965821904713552947321026072437249911061014632407\
498245289379028573045110786445604147582151836495044381681849643722992108480629\
198396783900049682931232527780146487242834833246771826251872, 2823071630376210\
043676443948757308793822932582578620091010106314303445972176006148435024564313\
788937313931086055799641000439218493073454611194112980513585402931448438282161\
667358834314651240447555366539323441551176304232735912448258153160901569951817\
453883140088602503826752, 1049281083330677147829067730431038337592135102695202\
682805842119867674942622970989453549696428490038055080064185598942347351746191\
692326544072446791841356069938160928728667708992222470115294925379143462892968\
0513801182009189403276250287116903050850186019423419312746904471832, 390000729\
662556669553612291703559538513066300390398108762485362751110035021963149411831\
595184345342076154790750140312436819786674216336176924403965999423136177531994\
961605363862227791386912453521320925060346155187500848545695363795023551709295\
77726342368248644034370434003308, 14495814122483410210411516565411356427066914\
335383389886138785797478181547023292052065859342659177747364624372115964902998\
302444442262471331687690967165685874037413073804094681836978486237305414531647\
6731724956056929950205694510271490154886569177331461731388502811474737825072,
538794810922383634579986502189436752617632406299112633478661373405114808750085\
253834325990347465994839999533151078764126188547229310549209136335823307191737\
635253857855862374226545178623682063180450202955162583314499062780848094602155\
875726913949453005871084535312195733577140, 2002662583363743531486176984207860\
145714116832844949205600563769694338444615087961588334694328476784232755338494\
685894837524583315938843656146967162560854403557748613935402223721526494595403\
443430603184529121506090800882403405940910839870867496993643850856833798984641\
961046608, 7443817808711132515432633360332766724671174658461043350315452685666\
919592340160329792194457320369277895174612308792099943679128650583340795776789\
057503979994540559525850470079733449332736195388861105387201843736938767342577\
299344674621803069549676184552445948132022120152435584, 2766860374503699300550\
021170856807640895545482407633811731484910919025760042242311881995225589097626\
708461123191994238290823751248918007272050795498206104853423648831147127645687\
725953278350986398120835166074974178485841858736392344487478908966533881700800\
8807610342838793715504, 102844789925053136926287864037604734522682283335766269\
641488689597298954634904029329097803760933976287361413021768425307528044379707\
592622865196477754199994121708902564387948780890348823537678957844240002218185\
529782390877288825514619421103425921681103409926692255586666882106496, 3822793\
826217785611442603626824521314652676178873690800255076341254794164359098477859\
782799222211010995722952001589033902998126931589008346351121578089612048542376\
462869859665968811544162976954403378673985516248295198459377381183648039775471\
65280338380191074210750398489328995712, 14209636593146349309863233641652625143\
543078503854492712523221266933322476137240801693127631130582268301883297755977\
766085466552637244510158742110857036473770923518609164903662623935528734012835\
349483735516628584090775320384645229364725635362482345063580030307274700032645\
89331844, 52818804459073542300216898067190289845611523949371900690957749809643\
744385960998677806137403436671004906832880894001341121768795406131619754641370\
751322548970753209386087904466650888979691895858321862888068421677085129959524\
09225635098777894523379885150941317240640010663969529296, 19633496486770392631\
936971212697519320921422779346487115684268785870705528855974714152993869196816\
737008382462985133907549532358246726397207497670071716149690694933787251894402\
589346579052131942665758707487544170480945485722807404047110660329773335843192\
331446190419240227675442396, 7298106620921109329589232411632230712157041761523\
402799161677102821832383293636885777170309447629778091972108686110053011741633\
650002270560906222784849494662407002374915170472471170484168549687601294736926\
0178251661849223701184299666028417864267691402807718772432360398778724089608,
271285272451848757909378186397483828702181111361552379386569583342616559770533\
370112174887412087124262089204675038007130119555258890057404887276743186603207\
233513096353966399478505857897784063024320687842201313663702262209987201256734\
079675725550221244203735060417371403336789955072, 1008429811479654627414110289\
221560974829402550607309395802040174618397328943843891118884927165789277739701\
150512228381838957956651429876278839303351304890186510373498746314515134295085\
373740218634950620017046635496770775333381357071372977872893608362812066328207\
158941471499510940640, 3748595381327286594461224407479065946768568473422443447\
340456287273914346037334095205649612159420691556559056118102773388129370443175\
699920438979199949032005210792392264530386929838142859266511671895541134452376\
613004520097693768740409427356389624515583050978751767889513789961527984, 1393\
461176565784015591973609999846721382091742822925030605431611229178555719783194\
643858823059711530248822009230832109664195876490602957703657281972922055974971\
336995801800084834462649202136102536291188981483814598451523651473073080905349\
4392135218301316993786632507709900225618744856, 517993827886098328464306572835\
753615089137299654350687105945747678450405073142485365816669348715333804146384\
855512751900831049285024733888081868715061109782584743196866537224648102387115\
659707677456010988060876027259333858768444484657140343273116004922467110123839\
93335904436150880364, 19255628009605973343812810627480665295827093199310698491\
127418118118207427696294016875244126805680446075874881881644776089600691584034\
495276951376752772525143089191177005632105427351378437897388402473556433341076\
5171220242759017777593275667475432244143205549020172107052131247278725008, 715\
804076296610929402534671832822774313066585828101174844688733628312838362149175\
648872073077438891657095040431136005966457880491871908379274379791957223584446\
207308525909044234483881369482960218118046270823609656751924111521893082119152\
864249008143321488783921607151394277364844463716, 2660933438935792091619166218\
044507279498305573869109464138597021985205127827971546533558768898876810981577\
408282334673815370242940577469244370776234156938019758831321283603189243397947\
084442553108139650918219249433166398578602420971653842885357838319879364107425\
922711261076918625972368, 9891842800096208069450297016899656080781234574021768\
335747674492175346228994120588508031301449656133520770224713579080422971774314\
756944433988452564482633802660184470228920658728747821022897203790673204319658\
814755525175430889885782282284300092543045743235074114970161415625767850150016
, 3677254927493449960642280092376318700848673109733039462848089881699981831681\
222781614431637363399250477338944595963822010105288125449514479966651284023309\
697856673705852111946857590040989096277371327860009428029436548984036873019994\
3290786979676044131594173103296763865948574311230441088, 136701599430924256943\
366508642993967800002019686587888709004309378751133060215502484032662721753641\
544829982311942078190292698836972824627305593044856904412950062204170051757567\
404737977318404558981227673876091683567628783817352767654392166203529314507600\
973038384245321578431074600851456, 5081907607171557864593123950736604417816141\
770916206561450497444148230170493022701668380830978446620305378973342940620785\
444195406289479244361125141736523686370553065936722823288579664637817460812328\
459661742749803271786789955006551009065236896320285343256040943205518976337093\
01949461440, 18892230380806442670461132045859473490666595515451865570573523251\
577064476451442259919665850221035494808389544159854004227152938104563941645406\
202909851215643647517571854723284694014196126818009017978083095610270236654177\
79097180490360206850977570463919157275616304157460372521649307421108, 70233285\
790932954297699594125737646286565426700275592814729419030450395860825776895287\
811447909712427059879140590151997801526046014310883625146906084345922712827659\
384625324720143329962689355920221756376622805288450539645677091152102772018443\
36179937366098266372869960816068185297692266672, 26109948437746786188808810662\
654471338182577646211114815405537184021064467644738602573946331586955520165447\
724616639100918418686481745937522907374536376516827555550595882387595350251086\
538454676224567974685423001380518559880931330699079517267223973578680318989405\
009998360480149222339037692, 9706715527971721510614686191072234106588876845320\
206215254391011539636095469852940114025521147996843732790830284651520593130911\
896591483236478705271525080531283688429995231853116397010448691140723073937162\
643301663657226245734014278323529150143228702311030948626210313833992414988601\
0259784, 360862570171912779536976660319425215934886987710181143293635514814963\
177815788265681806910039447609657845243748153818651751738166095003147478793267\
061858076944941126111197937168430554062143384304553721047768073789179834766041\
793846814085196356020792501208699977645003522612674519570169841296, 1341573927\
169885217292735697404593723271884335807076338984585743529702278585317334303997\
383917883038984351701830953383021282934284051933909491647886222185785430273791\
788548595894769060053732303037040570287496384672125950177386624025422810163922\
318352966831613623351008088877114783051909317664, 4987588372822159628935374384\
439478713175295380155979889295182639456677816789676669845502409915900907306064\
694418222576417325933432622005578807618945761599079057844866974750656901251363\
706292275196246184424632172961621605954877505593304889313996467297390639052739\
491764244349144269340897429664, 1854256495128578001341347323611522303120826919\
180018781456006612368423152692474562739421688527178991022077633230350672668672\
733224228405490455538745242396178405482804533189033471681301525850101960185722\
212251307000460876070831821436102671976587561446316394564824915696081672022301\
5356119627576, 689369734196858295172918324282044797270245903372743019415809951\
539642080095095886494671342508614757195389407128297983398194332455538003961125\
988743879721698517443884004757830406469965252076334911905577189192732982336586\
63212532190573932851139151717117610522856658491322963335530799067146360492, 25\
629362395072776184899096977781475655234398174266055033305967423207329977559291\
426368076236773148010715626007635180081113081821377515350637184844953344691446\
918784864445855607588526744876048236081324444391333106115528587772824904835727\
3179312517896316817048898504887343470465308142908571340144, 952854447697867137\
731892075602916790467560682404093809078570244664689879389810588338547018806378\
987815078330379313748284480707242894222255172089917603550995629796525290639841\
160486549807256436195335229402273337928351189646870014311227143381537158416323\
324763911821771077504327350917021000634196, 3542570410612977428361065947443664\
520059303679508464340248288401799367140926892978225431469480179946385097292573\
765019213267292823945355516269149559881423038981593356029598684455149270251274\
154077359193646330916110384524682814718053385355021323257222709681371600510060\
183684151756297869217842416, 1317084279228745524786444418389039117104768421350\
327337873939750401681695081634690974794894733182375602351791628759150102821745\
786147914125850641794626486167060378000776199000811907904977418987427676627769\
893778374580618452995580914060787142098216958151342461218369243660473676191970\
5440870857856, 489679337639098383713967177584070890072683213205266010492653108\
027604851529067206942666232934357809483311811060623723997320341243314540438317\
530370895019405487818801411128284669296372182759697646681291858789325792818655\
17763784145938525952356520690835623025306594129429591256705513145041254349040,
182059404567728305375883100176682867098225360296312866849259611981227253734482\
118632420551334599135645943716388195162452963645952381094319885491216739173038\
302804401977401685792872574265478215581614570582643555063185607024368769572966\
800164813573830624352309513496997535330821867174927132192574464, 6768891786286\
973568062179493620009721964540981639542312664161667811349403378938157531629359\
830753937622607947520351653345409866322985876988268229192217660587547882601858\
318823180125382389001881527789205675412190011787391276591525709203789559785540\
88678158917189216044882323037687024686409352904000, 25166633617759627966292314\
434039864627569499416163849124784453261788141424239403362663300253876809023341\
267552596477098147073849761915845437026539165666509109396766303696493576747341\
961511052478132970626353070715156530043809451824483605750732884966743656940531\
39090547265868210808484455802027249604, 93569815413290861187694672229655103462\
730372509874635652974666277527201740767110682476330394890499024784292752625357\
352788580543004749225561597933090603916638067749363633957013501312596435320492\
636674060692967353348409171523872822348723694190116448455126482174625236820357\
10077254314842616411531856, 34789605009560374519905887849172834300776402492494\
344714388759568593706565450839496169652151990827524814109524752237595531894891\
850169765696437477298791743564010718050639007811088798145685551356775034646328\
529817189351707786660707134769482537056160496186197526194007314928691064685505\
261397822254460, 1293499575743540954347316469538733577696470205860454052460650\
705968580234611584267106387936622859750503296834147516343216051678851946640521\
006718179854915333503806995631576396439731348432135717412381629002188284261903\
196397516907145989434544907722969480883128518383553337621785989125862465105368\
39368, 48093472903160111589047066575844170791933296641594586143265396926664918\
933255742678692448598663660113204717622254793276877945639346993506915709002102\
310654570970939424271061112585769994174421115434398990853521180848486017225461\
4945229335945916724905494610861944233496442082388090910934437064767027552, 178\
817093884909510733806800704348065375486812738816179511373608972017707041224304\
715835597060647998200608368051310750101540297757678183401566327179140708775047\
839706908945868867571534153694682936114075427996875369464799614332967690236889\
8761932151394517731995075076321781862886790606517404391599503584, 664867277383\
397665021341305105464540625081441928445791297908086863042317119295012864479299\
029588732485666445716152585366261837402205250059601640176320485215320920196096\
185068214244556055630170361233050102958902212788812319267368757176759459927726\
8540526420747557889383166631088400207213166069658213936, 247208789036273352483\
962855236859610231610801446084381700828549807355066625129173264115225254396477\
981680237051758485136015475543110951347507427748803329989777317076852640950245\
815594704267753780356796060569701720192874520512372724504025159332552482343240\
15285925513427360209073614679575647408257089496, 91917005246860764473966603590\
778911506687067472457376341995151294551155349242701832583617974166055163483741\
100619714241725801652156570454982866361335190324085529957004211928195322366904\
763906469287310123354241620432002882026095606412958232978274151497251314136100\
335794063096016976121741535825581312764, 3417675495290591016831627319494953955\
414638679809212739807393076403231696795983755147095405507912624188947486520797\
122042203449534250236180927189016768122697992549247942391724054113504911504958\
954171125617682105067803558370851723438832670585525563593919984987490006607170\
02377461930083321748050048882208, 12707753187392988778331012551158565557899919\
834111543308041017845546438270893863436278543564254820647739292448052883944894\
458490354636583269835079618217043832686570604223951164178561173276596760394170\
397936997059524878345118311237473354683142443914095774217134629790185259653955\
20003198856224610786830964, 47250857597909657610004968731166453748616782693382\
522772387051257766034868775946789501008388328897166147926347586206000185391815\
302032878672035492652457635287936894509264291795039510146344650024487799779215\
536531964505420200626848182901131352901532173089848145018052474475888615562160\
96021451489825766256, 17569264685556855311886712863101906619230613056530663490\
412947371157242363458023613756154190787404909987060066451874447924658702998890\
188237419581893880263805200475444315162136019213019783022847243394620231147375\
786546939318606664969277395271275795627045548029615867980361421938308035122024\
122069505657504, 6532816076662719028425125248752193270594320216561687226306731\
444271116015797090533910334134315510020879254618909816527873501280190975349715\
047309914140935561630403012603283662688682225617045806875119218086011473344384\
806670299299331283606099714746207181312368568938319998634190419890670308121465\
6786076000, 242912700152475634070381364049754475969142356917246207838330527090\
809916400785369210935167029248894620879434037910490609296416691288688275952596\
384398116066709603591209532946434563948569459769830923263572421754327673578384\
236019660738536259849165452755225367961717297669767156330149149438968887712190\
088800, 9032395493181930341139564885345892341544308942109167947892476504909508\
641566894780249932282828100422680855854462036929749412836886505638731112658670\
828935223705826255152452020792986304060270428197281079739729676191562889036426\
434620636038566381132965297722385434244940870279189427462961834293562437120928\
96, 33586023859713165369667111607396279228074304740154221655507349256776405072\
365285654280225243165298712669594408320430135991862480353876990700120726204389\
072441190208880206422148796726504676497033060354157109365007777037117935441237\
11787190806051753098403180339752349207589606352581192903457583551492701773316,
124886976406528183987848448627982510374361112513878011112271412868226074144326\
956140566451842972216834443673561077195307777460319136845722790270139535891944\
208367828401641943459136713005717783706225800129634948777319366592652705411546\
43359584364391863184927609367827354715298243048474674138695144575681582784, 46\
438545824839405652259186568868506786037247417099566891281440063686192585102416\
456236745291106714401215713255760582297571484252923098105826929757841696035440\
602559671722536198666020978202684785341262311345565224664661817434498529216569\
670872860613101535107334703843894649726605808474474836085609275654387980, 1726\
803671681882394074124034250609277799678979937135814041930258374861468330815404\
302865151107468519677096265601012546164729142081554070275141695557818666701497\
729471021089768518255497860276806703697559022375872551352401482509281548758574\
90514557002064902871292799255466463509712605674251442607272959270992648, 64211\
112665571722372135031910417188959351977450725196542099891961668208429574979079\
168263492383694108915628787070519571057956746266842573015692525739877297721571\
690120836359878697373585742688896762272083984945960662684147212691747203285437\
5251946397484265267118292991702231591024190867450394132688892402245264, 238770\
295936074822676946680608367984700101891361072327183540171752929632909236869857\
217747962723486821566245214440258085034724874701897795861207707964212457693317\
382833728364436438866970484821281608649646935352241936032750228055671150549420\
2295854549054689040801147278832191149788484748751892120742615647173600, 887877\
927177101781261398891938854816919396790518548496797000254667996247358804760283\
565792712486426899728055861288462042630100958974439679630012252239649917530452\
959301964366407290044196891834193346938687473209995159387894195207538004183578\
6041965543469443782401840783887561294582105759817956137076574181458112, 330163\
508185545483117537428449105397952579629902173583074903566106869230241150349853\
220609188844339640345023083889654045754377186199651439786191812217967408809314\
380806085717007719449158094223340219930333443917692797722851275923169780262404\
13576367711430808982676157917380319736721998782753822054328502460048824, 12277\
437177838843025820298174314823157939155989061901597351891055466443399710058507\
204142303864470537020520356060904333766192987110817185988807203751931043890540\
982249476923537049304772356344372274657119609389445864450220801515978248764375\
8054818956338444362217112218040922292320051997789493109567441334255649836, 456\
550895925576408259394981613794071370314031117882379395335922410589126888450062\
585357943755850472727451046455094295073910259512897442364848914831332815588793\
010364032034922064151185353883551187215596388903579519036201644149966713985652\
048599082019648429637012116578775457726872213892326881149822541374072188016, 
169774905234600869372164111447261403128793591349962128858554910193058578775363\
805334990744616355066296862328467889238926881533294435339069385421727769874523\
934932883546989777657204949145132225481191472587500165734773228218139300008347\
641701120060184807116031922859685715242764085247690011939534839344071099487070\
8, 631336070027090792250886602759276326954155402688692786697542550977346446081\
174197419021334561470957224642635467618411788353928453375017051414778162759027\
885651118026786605430565709594510297682407025243917017163130226197579952556571\
724809323896497200473433743072766413448038548427347721837551104725778006233387\
8064, 234774274235539920467159299993618124708753860020835871843556907835735735\
537768152819974517045131538398949585032408875833359542301450695184089256849026\
780345002546373861555427148706489403742433137265441094029056290570002878525863\
561081628598867179450261478304405360073670706999679670002286988754100285421159\
79333440, 87305820697940755123683289042697658473499850447557072440637661074778\
184107307535991752752625660040541241084270442818581748143550384599782014100662\
282526546885101406677321138098717058748541924929611093262844596626228830345379\
017156090892678105324405971125788899632572092665990750121261375774026254407749\
304144553264, 3246673902454525874609761999531638756622878342698028691375832153\
108410385014794382412003921725794040613696121887055628278011862504539171015145\
249316577603534450890710391379975204171188576927786627611159372680770406730987\
055321508354894880425080506291670314166477282741994630894729199405524478294826\
69193681567249792, 12073603499934487819589638004987370639516872225448724820943\
873960018363779298443627148059544992481738390022905815178004533686097248134381\
380878211940603166418378939422318266581485575819338118659050750110170527681868\
723938399381538546601800703683654958233411212084309258143321791331473497219175\
08344160574049429807968, 44899128089196584403424681340892198213779041270486899\
232779203993301560103264170142106130422793034283169297001245341650664865787567\
262038699502622981954688692533536583124815688765152019585769099040163493779151\
330602824842110750166438778019535423571920675325264915077934854633057298414825\
70496578387197316278737331956, 16697123296856200896246598975209497960115728587\
862358017927587581226940797792545660327650730021596977090733897035518554004092\
205374592402135700700527115793428699929472827823553626313904589589111348628226\
418617919343207533156017604783407402077694089583136576263371749012475901017258\
056632015422367055938559742047005920, 6209378591188143831020944118047412254648\
461738018960287216535495325611645627300282358079115911581575330610064406216892\
287389745571195280824891485403405997510730354810463586629678779385087705029117\
073476422495020123314276179798727959925228318575856501621278759849962237999400\
0426316063286990262690421051562656171441612, 230917770167252312016336367508314\
775863713660555988671848970942198232806003085895076276730022534327399919102961\
271845137153304887317589224899929161329656641361584738699519641188025458815451\
923683167595374259118883315611351417545235533505791373742423168213230861171289\
907869027971429342307069809081962589008709394472488, 8587550223180109756071363\
385591715817212350810602206642366111137715269506677956265551775464559661322414\
238664662790499724583390805942109479215415506542033668315878638686620425173290\
058911115313826591803972335277672777317643556357572794995988542697097728123814\
36979536043354967598056385100021660867765408928378252997664, 31936251149372133\
070256853384224281838415192873468226115474656501218324405927345338217084604971\
340834943256778108839178663493234537643261854132302518909206516047247002619235\
483764964784346064030771851303581817650315423700057959324123006190638895589378\
33113058646488294942697011524503051522262536138687172094882857265120, 11876850\
243944752581978326582319674636194108293249761692028739898645947727469689952831\
170685363773740443442731671846232655534783956217104824289158192634886166476282\
263609296338491709013764406911388508235669450677467069685935743377135258980208\
635558006002908954122024559730688449369337498934507676038512495505863679278800
, 4416938140843210117472217250974701479654915978217815545270121075220887319777\
772107472975304565878718621004842716082245185711873714622057826879745838299666\
388456404585665432741815579189428753045631125875862197328940762590861759029310\
996212363709376239438884574390964958831895787010113867898430801771537077875566\
2513967320, 164264620689547389257167127694442343591238205318560899579951294470\
056457477618812944116160378644753693275621382156692601705534216571555306977760\
790037938409186733186942160079860746333294350896396131962681198439658439466904\
685008234412984316414115626346439410769601856592547467575049344922112643650236\
282578102131817959388, 6108990159071109441564653844933136593410530773345501812\
499671611731845771426418357693539026583152937286753729232673611398856438612714\
179768656951998487063095037684502720769156201226181032176926411308289610239038\
718053324732684478318116604342764370478314054368786303068825011154041020605962\
98176062868466759477586621144384, 22719432481399473515183913808545747621336498\
160285416733819196892923174816778526846016009940327829417750544509074163963270\
808774575310991200099582236664177600043768335852714185045026131802673987088996\
406483579918054971476896836145766899908564441482248745296443739903564253240606\
37194744139902913491371422741800615186454932, 84494450420749090336762447046210\
925754698398982199453786511826715507523251073810666182781974089420488048291290\
796419142221536521626629877580792542950964707652729975108345481973932981778194\
177818583944874692161590741753794106613134195555736680897654460496136813830941\
89056450375437056738798280325829780888042685449341058064, 31424005098718390241\
352192927749262613071951387255354551149239617049508346274208420408053229903422\
143703925254588269479776464681477592828683030772828729685129498244741998107243\
051980100542167671681334918088456170355875331205046047741507253913298028431327\
937774064842271175303211153378014386380289390512174363339055015851584, 1168685\
142091279674488005044965873043885105278329613370182372589713112008017177795618\
307096317041653643902724134109139490560448492640529952526220861349086775562536\
872923012000629797336455885062587654186465850872907022033565753462343370187785\
420564395026001136080415135455242956396826405021129652451013391118546965016905\
05984, 43464644798620189294406551759238801078244588755471690235204192922746336\
699330579350518224025434623828429478712853302244592996855122708434787471191486\
002970157991865680253884709259343846354400116909058534585907626394562247499563\
271655572013807956762083314503833102043838762489938018617199786473702523329794\
8733700115717142336, 161650615948921761039771454264951958316017722375421979420\
295105293314823831184327673400942103726806611937596554348750311924724924573933\
771478600187632445712742914676336620570602793221637157938301174531231803049481\
532919670655214033612226522344352203450961864624110298743900448492497083201043\
2332192076353233547049157510278368, 601203085045338911725429367935057284467466\
924102162671574683651326747132194376802522998525220748233444741331045731935694\
224413797186443585446105606511930061537388034319417598716855695924602402243089\
417502008399572205478320159760202152939674244834326305655243722823359797862099\
3245462609508653538526103990213854556362949686500, 223597856519703122835875232\
788562107334024442251773744683541759187875802682413130646858203190469427993546\
048534461210459424474638960514926561792093465282611985762531096053289013690888\
257549150427835934676686861053974158463727337169752208356709777681382449532272\
21342360294412927355408112102754934474595983209431757697702784896, 83160417538\
855229094668312737734745520100826704980459118521277676591966839181855331562631\
942165010643350090659695184091485731566573490799357584134844451835065284014360\
571468398147331793864601376894897952880828030665504719543370182017559497583181\
563317704517162376315216758723136351642999872407360532001125428608044002639043\
436, 3092917012036318808980446442880108494245030584786035248930292998688120127\
549266992207870394870842867063017602932974533617275081858163621559424560202392\
849715965693559734121482609550620326418216392183934238116366550971239158791718\
314322985607297239417426152670662353321946821464146156868621482417532000710486\
41740087076203282344, 11503299982820574590963965257624879035786868183011232216\
298039309354774250011295071948169001286249421617570072827175323752573821457343\
997881331999618837107535764583729312735361214410135646079974652692896674099037\
562837898067063494365604247300934627335898670171765818597290438130969536432246\
79096369062414664330922389213140812464, 42783783385635043946478948497654242663\
503471903692025161987091245994866795583805974519232628516243297506823956083459\
791592605231712159755114260312093450636183886794781992243105738328285568090902\
764619430489412430480632501474508430496805781041838490303556282526022142822402\
14716132713992765374166899805922330399696902617434205216, 15912502409719881850\
320939265122804305423709781812911608563222235751567611752038883237244531243515\
336090041431172555578911397994797041318686240826933537444824779449511151902209\
591235822515933805637271010095855734768184258609012521972479207714734814941445\
268323366169145413717043041358821335380419518211344687518455966066712544704, 
591834562302871815522174901994445291018401101310451090870611917078656007776913\
448559505996120831261230369563301298906625294329969191192594276531038467069810\
753402762246545842298915181136659027739125760895568756648388235401784202624100\
433529215159737309701972248244518286059090592215048905382751450417932506600377\
58574209998239480, 22012263453649118669622818547461137800504285825813904510932\
719134287293795821751252202904967645608361891688214893894919758862799367321560\
974717299880708505346876545536991547116657086700576937850855610604306221219142\
014397870457365515876862522629247148455846219781485065591656815041639549738168\
5696536201764939695902777482857003356, 818712853278909991486502697259519622691\
703027830081601923573897049704373885572091830556596423681831515555890748491362\
461011726238226588139635820620621141515634301559200473705863093751010968425547\
722799642281615964400235093840186652312005500515412086494318314343460618320036\
890825603858974133110243754204942495557768127925903608864, 3045096323011303927\
913461394314381446800684922295873542192241541182112550466026558035568713340805\
078625733191473430658347818250909651212710636672384818374536473972825988284633\
056616982159081561223087525722681483529193370589576953417845099086912599166690\
820953066476108246273189641299480678982756501888691039845655001619794391360388
, 1132590650632328225047663376708578547330439457117240271562050819355088089118\
905656208636398314307048658785702809226125183786192130754468636448147810192738\
196443202193208512763459450198063918138542382267644905459916346824901539422238\
762666581384570319398561561822405221387810931158220229040834683017209725083768\
7913253528123680738032, 421257273251945327872664102024327508434345009121437073\
530659342230739627453277821054137703048535416856340906336430272601033310469043\
222372544510941387574037185827184863608405619297400774251231391140881384788273\
248155315432103494356567662969104173820555792987418824521011240126548074503223\
07620986849423737675317745246979603780356992, 15668389043015911778984963093301\
340315224257858030513146454500404483824673812597566779347556582701327192449664\
249840258206120863571960895957538430009818076239138174673699145230617904050146\
429679114009290974306662065181978730231657684259045192376185013386025139450043\
3505832083144646455288111885871758798219418510648916330369667515376, 582778828\
808231790033637723088253613106455728705343670737157096154004177597269687860269\
935154286380696115186051130044671938543155660960879000167779238520215516781280\
509612872712701919271953500567456963774195082999083369073227111356030261498786\
732278974590122986179286114018039695594730769740239994622716449897547741327927\
441459123008, 2167632548055078516871543978921661365651304489214465900739997882\
746545108728236472602671017551994217329879096287795214352622081732188040275491\
504791757097983920398690009688237867063353421141598253533236402889202293998305\
944207489599553878326196778458255969242354578698679235797580949452908611317967\
437947974008753951563263854468524032, 8062505607690292848016871319344325849855\
702214616954642517692247749541169430142686679730900439039766857856556178437313\
436377750050918668552272983782658503739341573109349913658840702874473939211466\
600461892455760822668726849770019779792508126294851824292358805218427502727450\
767925796321114646455191294146272081480663445210499814307812, 2998864592614980\
915652393623335683850639649495289559015510085417251228369492040877483488987974\
223539094464087048868284131291932091808609688963305314258997036553584009852639\
636153264744693901129692649866917734777713608287496584537088942858353593598494\
513806835377642808626756567775700274719925583368882646892216360087915497049312\
4496304, 111543979825228930873253026220504262265858085112043468085296070733349\
661857494158481242232324274509332953294485360824763788805965395320730004209933\
021254254850798105619794153439407156446478306238095245848907693349012017295956\
276193450113423376864964167060349719229996979306964877719865842333654416751547\
364326454439421889426173673251356, 4148946734505786352984356698441528645237931\
406090374951309976437798907368290244019828199129817574457395180965200482535370\
664846870386306530213746804093105466934691784116899073635593731774241669813928\
737599929679994508798212111436623065615183989567841638300391294786625694727400\
60593899790727598154957588520187156431646817458437740175112, 15432348376843932\
963517088638347447290009171934663513104678014854471573095918784902295399197279\
568423598017396021422761681616396744855313122632518306661691404880991853953812\
541656327302730048218719179250381672902864356552108211431495445341732969910747\
088454556246909200686031540334122196878246941689225909525564006924345281598369\
61965280, 57402209056289771171954727126810128775371789891005159163246777889434\
143328555111290542351176277635078943913896846490979263254830642665858659393785\
061069496168303953218411585622449120186413736671759226002560897521396725565452\
393962393098422918750254853631963306908906667433619738285635917281405234666018\
77326806261156107878979343206866400, 21351461767579484134651919116670233648040\
796147451876415249151611323520123521448295774803545500157576930286720474914643\
878588343175816714326873464928563314058352118825278671668826685972857620166820\
853215061260371763765127781264015718799191355731230977102584990243853250703408\
995385133043229222191878321694988239397111244718100560324472688, 7941984441439\
641615323514479207985829945907672373664684209831013257376790084925578625178456\
809975954382084606473147592017796738842567588772626342988016454053416224958083\
908344632566582769370990460258669878902830371039378966825416461460747607901827\
467926022910444165158410295046446201801779411494267766388884397825037317436236\
1358082534552, 295415211654141809087049107352169816100973808631821988408021471\
949918633593911686292937228773462819171782006477390937071160801171268013683731\
569464554998578038261571867323221910013461496081634992303809556879189298657747\
727950144857246200504181264908888652332644987206060663919706062070685033438140\
399241000873924839342953692204676377195900, 1098851670309767449601047163610602\
989714236236608343858604013639545331253816291267349004774707964988271471961385\
923055776890887765418788729699392573991279980270725374544306597979909479580761\
517473120855421525586152103102618872601056245793543841487020921331837428479613\
162059865130888674178771163927566149216122838496896386883854696805206272, 4087\
405064155294007811371922959481819904048069548255928447676728894451232451146708\
425986254147303365857709128193080895841886194536578133866471570378946517563866\
232649533979542504517041128474364408968334599834852368020397167329966884930333\
432085456998461746193860696466433954782903943807548498401368281844856114055108\
401851587482359862529268, 1520402813401281447493104860054564532462007722942410\
556868250040968439556875240810120722534455815005467560824308740455994447134688\
287534549531723979296768448765876262580516641156501201524400345508416753254401\
576618420839534447558026506843444001785473015556824037955820904258432938101183\
5114381202773377107500499786151869802486914159840679792, 565551322746882802996\
313041651744233635423660720614117555152689763578377726075361393672283798996462\
327581420621638810808081330103943815952524849723531053889824340109101060352330\
724926416987996910351329111988744064749991100998816815845842761208854813510047\
787754553767466829891631006293123349329405432690757413959955807939700057732943\
28131936, 21037190738534490829219726747101558838446901122878378458752015395731\
033033060892641952508918061232474500076274616706018125199212650462302936427272\
549020999380020039472962813504915387589942297460625556469782801848670406337535\
163173483422830674097040146501607049056271005932161594057598728028857719588932\
2729283624973593287415657052915735531232, 782538697485940384460597531373274902\
563669571175241823062246527713973459469874752627702921478183758548510050599184\
863737776168327503288093215551720923492664577489514071419765461030408333489071\
490041841275528284673277164244462174567439750024322257172572134986950024582782\
568853263272825600684516264426022010493483615868108220851619238199512864, 2910\
893057833331034405464405461846936944070815658047625403093245365652612937657106\
889717226854234294089993032886390199555644682864540121711523209320518153479321\
783784591542168063802653908546616786648333045208402933536557077291897564165762\
694698608247402837422140561498102532546472373268825394920005436058560458241868\
815983958707094435986276608, 1082801923409025284731797749872252438471621041432\
241408305400608592896773245517232608657191757113640063969340484160810221009826\
116484894563781163778191114118714241022589893192142422645169735047455268832076\
427191699450852334458196259366976367385923196782131307034927251202436142551087\
8230087846827117642372164562470633954637680724025572481527700, 402785770985029\
494686730182173256218039283341691266863715500640054572176034673872192049797112\
952480617720192258226523527608151832866552807985997389134053177350855928513203\
977453020515821472024491272848953826223809801988876991773225156460870022483941\
401000332843699720372415665543241315478028159589448554477243759501557570364078\
01055304080691312, 14983095484914104604319485450715769815070176768584718915180\
255789004359608543868542893798005472913048760601463220378956448380868478957724\
726713520166383545570804698047007478074596273644990627667309538053711656804869\
913918702786233117496722072030662092761543578305903355489063400742098561640643\
4380740955553728843506069759355633074563363443204252, 557354218385686601171605\
988270180714165310742644046703162828756697450406392286565167372285109109712748\
309672793001688255679544907988868946991047032767532921644778277192687499327275\
348536214180806782620232163041384918392068601183021082076888185059055974709925\
110528067178893199225264453656220896101090497823926530609602822203213458564218\
459592104, 2073305731463395014275126285838898153872778021339267851029716954999\
828220469613686905653567222679266783553004069459121129388844994751871675271448\
661379751916849722566556097819900002032996559944877400840106072951552698653774\
673835255172827181872190584930537335920319419258400831095786081350868586074965\
765033020261194221346443481554553344327528752, 7712544929774873670920066045066\
793586571014612558942232178590393522482800821257134769235872855516504375830408\
898391405138558253394436955449741981762506432070238689113506084463013787413455\
119336288881011146256251133579315683955440538315187568927360693271441098461708\
607528588936462897623680049065787670829632354312719773018794695876277170570631\
456, 2869025190058945060485740843632253569722548799864244573563011974364256465\
657412063730969995976716287588454026857740471410477988593928825083935976789409\
045939450372551562857720821087191055031235207349563072324524487418171547399942\
136096187148501816551779404073831534386926232337032589751070416058399551853995\
7685336346003008999847285289442965985056, 106726754695320614791517284165192364\
323277400511687568227799981383356577717563548711569452314341371906973551772308\
470239544708891745031299753624380506483109940149169753499545691450151372767822\
859369786784759452072077075880647569526999850077949710811423480127814646555683\
389215189998280228588831966193994949247773537282312851798336114602568240936728
, 3970219579982983694958878190804675632412647421382925205578078023997707130792\
025296779998753089609158164512146854757511892521306746462825686602442312654733\
121854192659878898009727095613316465186187440304966757404813614145802559426624\
902520534159804774426093432949233794664198063822057056378375724514629927370371\
04550735850865847953596188467341756892, 14769235762390518504920309078634855955\
206327345925810143798926386842123246964827518619599875289837408013583814188967\
561348716559104968553749147944714780892373790280571702440272005029944642786401\
240097091237329279942889084054158927131674961809462198089424245071333344480769\
31845026005828256500296419876316114112347652560869507884393491463755931572704,
549419140991328944619789996356779851565218245768807465607822329074695772105143\
932993794141520383541813211403034278165959213510560909394266739926172981540629\
588027903974631813064625733741257555625560320701501571958498036276144806396828\
762947885072579376319633359628777575964186602595839472361567354753392933025768\
9757945045528933909541083777189155492, 204386311692344447589860263736208066574\
049373193450848169184591987641324139840488338922240761008874267170755005351594\
302214855497201702418835871731976282894666313491857806977555744994311041829108\
344591368828397255857734293891519775451165429822262633157307916929443930578289\
06968962687898191315254091135128545711984300133816481082696139521751608115856,
760329916582840405904478832592682553613898895720644424297578210783837198648316\
100439810199325890177783582408130588873895974805577909889502490622421373777036\
103026864974421311712753709506089238074187669297418780560525968568536468302434\
949467111147893313683712238636120306378819605667726836068089697718360578257468\
86721753555255527740178606860830671680, 28284896602749477133842837967774884814\
386778453954802105584748240820790718325476401856416061465226429340919640289725\
757679104112005927099499742076728043273464963259484858251820674669714265496635\
156716189717254802156443298970501842945960989296287264177415093866247379950989\
704721791845160613904052413899590676321957464541970706770953656431595898083582\
4, 105222677578603368221590154950264215856483347303664382027254679021943893024\
555113828083611336060311336825916754306078480496397050048640703783470706533708\
377911683535885128859636148815470735825583527850355957319719035440543178590812\
814782874425122051325587865555337066142424577858212699819429020897138013986175\
7065634074127994173735873739834353520433344, 391441018099657046406898053212781\
603842121634520896866366039027335058551052189383410704481375105121990349338683\
670554852299600864863263270661520830914181869993403398080403402244645491918492\
161978802569502127057480578177403749422444613224737173503150521077483077687418\
870675492558799814100454046802659552564581683726048345131607274967953710439630\
7146016, 145621512751346450129145161652133640472201256205534333910380647085860\
762506652585148390777425110118024628330389348004077739988459740907172328127670\
875725822211714604995078802755998742844518540966820005234938330453020716265684\
727589875524383211831114227696897498753481563531731092978507783893378831652779\
04297919293783948453454349648786848852808346279604, 54173508082852552223539649\
917656949331208242297795516861189876184468848050928040572373849225595781457540\
653166655230391661513998322366140479737309276234435371486026994798958295482093\
435264303099587489638778405603612794750452488617321031868956750173631024863123\
809483911045769711987855204873819390094189124290508647517146182783484281854633\
259310469328736, 2015350511593033083621107315122965511531538933863933947775035\
450852571249220788792712382165368356320386751601833635678850379899267875968236\
686212948075797612955300246001795378862540629326273850391295673217146591773851\
697202819956902352829223293352276231794736412969111356428075392269884135231431\
84309209702877586328012303830169828090661368083445544303116, 74974990863688885\
616445248181853362606954539012758839098659570049185260019352957979333476531543\
727612721816448609899562432270704757136954492523267577799384191522717266364217\
388408752910890714033545239823628274441163668414050607007204971601253487403404\
229071513746996685281757904325314451939728253791139164712787548211849548424078\
1113645392752699447424360, 278923077004654917652453898396902798617440401769650\
901514790716662208383496365498870051748504891917538909694312273130608205160981\
782205177183744303874982177387100992624701739487496382654812422719867847613438\
110566168594567812169275121126589847921679176046509272404924515630744781597343\
2005675898334983004081959591108776958832260069061006725971556591144160, 103765\
900947769135731679988868559517446521431218730425515653688197153808665366732024\
528310501520246012608897442678626231105336546719259423364103012591150427902263\
565705379018064897545488808404935138083304600886690742901434619837774569313938\
479428164196172046621754854254899764501821348428220396040937716591920542667095\
82088741700954721235024700086077843616, 38603533198744534468823734837508182470\
758823106594212967428333655380631021267353817038918395671306148901004686822534\
194920999028858331810188126484012904590603761604389179698202174126064596379948\
298689502669145004024636871619543734822711146901190443124475612208033459153561\
219961812410859789458706912273111980707324373591952293514030286170593150854997\
123728, 1436156021104895946605474148765784794898048089338493879661564007611644\
554286934122236768599376515519148779854730190506548740551291924232310372165717\
572393867173855400640685195210076441950983129752214608504436398796710550797362\
591451152800782988179688279667138621860348936841468984793801743432967381987430\
49755037534574752471342480285168778637599774105265912, 53429161449123594820871\
995284406330744076596856491048236122762710732632239735841258783591775614442729\
035255798773524831978076307644123433137427799811613682828626986646054605286143\
919825303243283935409540938320685567612645454147323414573009555913541028314231\
304186382538662512248773602485259930203769833658848484111247241407714486150782\
3951408672755764693020, 198772936184698870333648793868734117944414355041615992\
253999506371075060194151635901665683280204491347127317720519464804956861072425\
257213309764355350975547577115097596832453515962599979032145955470084061349281\
915124676343472964206429397797218688483143895915086265360117751989663569633366\
9898667077555241415016343287318438785982651604267589936242226751826336, 739500\
208916898036413913474730597190521262621212662342152712829236966098051753400172\
795669390106577959842740158077109658255578377428284516166142269396086911379024\
344023577775906869576640761233706088418498096536092711378042543012244301086863\
191925773641109489441798698421340029422164525691035241934852147277044221332165\
4300633191436022821148443714522843370324, 275119577296418620458631076439283425\
056361306410604123365249647855986714930275106678124110619721220687472628343798\
967385905387035947204538096249792414914464147416307503705937404859150034920420\
171002263116466956377200630240581483467755936734698491234424601625697697073421\
701594084625315561052009821169065318003495390163817909416521986038150864957290\
48258913776, 10235447376816081444089756953043490062251688467193699095111118783\
889994571895397312680699420441155332189987044659231940053273966392297388112413\
414465820885703989017818911498096097581581559862974087536357844254176283714950\
911571481220217438402120171626452798715449405469646984264909393510098173442499\
8140983510158448419288113689320040484297037007179710384782976, 380797682897131\
551797033317364346808726487722246493921987644212649266475456132369498948412142\
141022786122372988345400972355552677935287777971905130871072921279334814195772\
342794862611865932613279626523105199968852946960031008406084919543110176318731\
298888258966335922713715644508380622503391321304627994457541279516013299860070\
697621207613714719599923123132800, 1416719562282948341619613554317477950715300\
139376907442858219583350544948534343161162652266735384200606633800091466657405\
138638267888279560942106500949057043275794050251643007638462327994165357213661\
353334328961912017473384360987286166936888736531967252733069001861203480704136\
021119492904496339462722465797381778012408070362166626996652906197401027406605\
701120]:


==> Honeycomb_z641.txt <==
 # Coefficient list for Chi_hc_low = 4*z^3+24*z^4+108*z^5+...
 # z = exp(-2*K)

Hc_z641 := [0, 0, 4, 24, 108, 488, 2064, 8592, 35168, 142488, 572316, 2283320,
9058596, 35769744, 140678464, 551357232, 2154378816, 8395571712, 32639750676,
126625222200, 490300659692, 1895188481352, 7314051712800, 28186325257168, 
108478941675696, 416988905730264, 1601090690698412, 6141232833355176, 
23532897133642116, 90095715745605456, 344641557298624416, 1317313890977272032,
5031415766771442144, 19203912497995844448, 73249621917069801492, 
279224354323786565992, 1063771113073950884028, 4050453416800086138984, 
15414595788125860946192, 58633420864810532294928, 222922344368687796104448, 
847163338686300391051672, 3218067071004430044384924, 
12219290279589915072774072, 46379686675998718253889284, 
175973808499491156650163216, 667442141907806742664343424, 
2530644348016027646886216048, 9591943891926783246224234304, 
36345104578391920986071892768, 137674784045118514100192053380, 
521359350296151009007067648520, 1973781223031595747179415116412, 
7470410630257359221558518228648, 28266877222017032742695862393312, 
106930878859825842841598920107408, 404412172898458960100591879200592, 
1529131078797967276640989629271896, 5780535461227738993785380961134220, 
21847289076463950859728000671283016, 82553650205708290722424401121195812, 
311879769220680268058106433247132592, 1178021292253773004819390752767368512, 
4448737397347701222977135727321078912, 16797345393826688747912195630427846336,
63411382936253772180327029098706460416, 
239341945509485867392759085354906713524, 
903228544743223226382329561655826402056, 
3408049266500630843979123232347990430300, 
12857172863056292665342571877901360928616, 
48497400333554775857493256126683355126320, 
182905455757390761459806624042345799737488, 
689718499614348323919927447945706582185984, 
2600493785011146885632972927479160070944184, 
9803477204236231213853386362660194755239628, 
36952721239765628559910362239396776918300104, 
139269554783200831360409141778057175561927764, 
524820617776674263504159558655862156813859888, 
1977479241349134369576034465032801039201853632, 
7450075500352683919802432001001592374964495664, 
28064571246333728948962415422873012372670208128, 
105707645490374796291723682939176253805366004960, 
398112528598665492353572929123261616236491555700, 
1499194265329883177695925840276987828040455809592, 
5644997111442261493529106952080187092847809282636, 
21253201684186440146936101020581558221753111541160, 
80009374725792158175866836458346366952455684471072, 
301171777714331802454158719385341961148264544959440, 
1133562648228744638424550491111823337143041519480816, 
4266144713160377284960168286206513772151234670577080, 
16054077385893443243001999810726923998627570527455724, 
60408174992491244143349012131928758318904234633913576, 
227283299707825795139508791053416247182714965580518212, 
855069881122542397665555216613612974523236690302517744, 
3216612642263841263486565308284707954915041003648910816, 
12099286653731803034173819178490026943984228177677082848, 
45507750024876346414013003227651145670555410414090856096, 
171149756175997911602578536870192875180050787911116429408, 
643625487299299863637331798842529105281296500123441103780, 
2420231415647012200760122076283513360989989997535019392888, 
9100136963588304739321902273458923574439982884576155523660, 
34214246631078291192632118500397203778102834641079492989224, 
128627751235624774734206949968382682107277215911177664219696, 
483539126409531424573474963184104886896119433194896619631440, 
1817600377143938607626934469747223697751699530145891045296608, 
6831807129451897721272997818431617212102484123725601216463768, 
25676968999881936818369998129675281528206628508017594174676428, 
96499135693671359201294542850549576124225930984142915646820808, 
362639513291812638858830576736986075543873596312718208229426932, 
1362697210430253955092085358212339341247212335782209453459537744, 
5120314676603532665572330066681667556381550720730277348734198784, 
19238334097840413818142209847979260191537078134536741186569521584, 
72279022322973103920665249488985552396880733087653003386756781696, 
271538573040459496617082048532910545699910730720670500055044986240, 
1020059946353770976342480553518400724341646011142939936575416756100, 
3831732608375978169280694917809939344260507233745977260437207443432, 
14392639750596815090497397582155623361234943221131351446645578322300, 
54058238302305310288793036980118948166692834989920547878707764880136, 
203029851664977650084178368070404037521084583310330144816679582979360, 
762491267285292573011269526790601443943527905918543479688414106191056, 
2863434158159601837168372965831645051144464589134033034648315692420368, 
10752693142887672747745415603900829099527966419821824999578060529910744, 
40376195127204760845369678760919250483650370947960314816210925075664524, 
151604457795406329620355329654768952951854363897194428309138323693296200, 
569216317943346866502234453099982087751255307903466538550642353055585060, 
2137085212612182970358763150875021886761277226400641699461615637766021104, 
8023166306905302202357069231372090340422369408534517705703571410109668864, 
30119622878554023506127192010345357825894895426624687260517380314197405568, 
113066346799971998921388187881853372719909133759287853659140911634426802048, 
424421712412533356250678578148259445324815658773967476195138491140245187136, 
1593098136101915153001174245588464127227127538424910428261381620956561649204,
5979549461306382004005104240832123581884106658012710295858862973457191566728,
22442729739043577658873008031062358019788125088515060392550028083494149732828,
84229546241871321252521160482026805554292876718108439525435719057895228137192,
316107704716268435298492149961725663905381132078269965207086901892706256722928
, 1186281639150809464651221953524816555528332615523163746913291916894133647405\
264, 4451669409301572491487214197982455528139844261179145588836845213270832903\
265088, 1670477489785940197602898624592881412823281786306428856951555130938731\
2972305944, 626817665045195418989859106490897500004407972633339451803320834573\
56287422242316, 23519330202544941876907298184539666980997246023097748765719895\
2533505242320255144, 882453916010334639955743316990092877501518136056393228964\
837232462493455999162900, 3310874494284147409113832679883661566282481341079470\
587864983847430400893421611024, 1242159114461703857314640275832007548324070522\
2613097311099989515970248988655532800, 466010601453317614010003160881470666052\
99468528910371575196446874437190742806952048, 17482302799025185342565232287773\
0899012697965816327419133923606594484324291566917632, 655821984034753356619344\
927468548569694566308639348305458768815611795011840338899424, 2460129713635515\
624227003997144842620802641501219118002393347241665219835513904590852, 9228156\
537801097501752254125348117295943024279507680758642308218947552370055469764744
, 3461441635936113494726526777886525461824973516886563475500449410292905356478\
3464188124, 129832789136970947815762479502466609045158972341107302245434627164\
117355153563726756520, 4869644630938091188834494702911854856161073105126546384\
20585382825697580851961946788608, 18263998014247437152557703891643375217075004\
38134450366885801000985268445731318880494352, 68498383236623658789609501840965\
81153332733293175195474682887693445009216983514070981136, 25689216702776311306\
196314871297572293474669047441735585101111707601103015366321502095160, 9634022\
483543009103058635584501001490968949373877766430816629826237020327845572807220\
0540, 361285787759774676986474474588257235402608041436716446015733712403803958\
619069610180104248, 1354817201941818116924710120902859248602386018829569627368\
570607940763899294659731338411508, 5080392887560248757411330981720976332053851\
832632174264751683618369099423580839560574173296, 1905025687599573955481046942\
1440061203203120822099158414315656396791702311195237768230283168, 714317806560\
787857205827366889443025446622531346355507531483333236445076606572475581125154\
24, 26783626549688554770495288189752313057804726311958497988269478957196006606\
7345491977310302816, 100423350609566907494784657134414524372023302347819790765\
4536841483200859243549394403987965248, 376519619342646319428450135453773832987\
3856923747457661815387260241673627003321066159948003892, 141165393615207609501\
59741780452052394459616894278177423852322568960928740470964547538224018024, 52\
924498831060535556260085837118715327799140976794110709328605852112724788996091\
537219599093212, 1984144464356852975975882246852852940533198239069318064500731\
62195029290732634341035248915472712, 74383737110078818336851946118175154120821\
5906687549029667229967758841073427139319493985392013776, 278850230779612588042\
0767451828751681438263592086205083283815214490436163144129511086495527232656,
104532773030031182341131517118388862251794300262713072734492020198925772690030\
37978435443393624256, 39185240796340419380831532234959358895382712788898564912\
849600850920141493531881284845527868015800, 1468862987287240311898095233106969\
24446075313368525145213575840132660453497914057386732044488129724, 55059074375\
720248159690386811530016738274975438976084758652793736746589458002743448250060\
7874527544, 206379000393780718157175665889635469362073967562910125924321913284\
4074594471414396708601312531042468, 773555022868535717445121157141993346125374\
4203859931076199411527772022522174685658867633085505436464, 289938674033586446\
459432861074479233888521410160301277268837479886051473035837018632456551911081\
68320, 10867019373912000566172881375270955201975710365133614158955181439338251\
7061821792399094445245943131120, 407290433859455933676603876790663747061749548\
287813327118334981897210267001366968585066995338599276352, 1526467536382137182\
912194428235049175600505799149906546974550913204363900522694985112417798468963\
236608, 5720851124209851778011385166828766088560285036418495903566038855672083\
866514902009770425443991238978052, 2143993899366888405392553310463817376058282\
7449850444373842888122782469106168294230863435262737834607496, 803482427054310\
025545707024035263054182900380121567446415176031588709649534462487202378814204\
23460139580, 30110590289894004663578653287260393756988310298571622279845265861\
6852725728030664389150715642563298344136, 112837203602392983101654401836359355\
7325976995641044710022120045038832398105656949036262514947099395752480, 422839\
572919281108940760733478743866435202791799199151610136305312447880156315375300\
0884900409554079222032, 158448928840403178816582058270572563550348572135590707\
83584691289252068248229492472766767571626416963248656, 59373611274011956734646\
367365969464044583433376353604902096233436431556463817913286987942451320496481\
881080, 2224785776099224427239317542667852399572491428152503581712958741442210\
32690571688183815106362514459796578572, 83363053038842381833597603417736497980\
1022959180257008012337849770234419621932864923597169220406869340380104, 312355\
962645521386707894717936856113632637807041948233373576331416141262652045447916\
4928251642580765518313828, 117035297663325039382702332691777048560098819530104\
80561164522078352920474409576840742321907044401412339089808, 43850535104200118\
777403294744472259689151885916532926904402182387715604609248123244459302491517\
938917311651392, 1642948669876250908763922293847495185683905823849671058300324\
41934391519897983884095526409650904307129052294528, 61555129612195472981238631\
524636988935429023560380840910350276618476146153248646170516519201087289308837\
9539520, 230619355332772940849265169518364743529243875679946818160507280091662\
0810120456832508030950660677446681483705664, 864009656179679631214755536495928\
826060347043124577152507488357378888232946026210185279002614291942522487608902\
8, 323692670743574391739467469682865423439551782303862427057680444745147142931\
02156134154939941196996110645804069080, 12126588772028268347035861558665995628\
9371813956766734015874457871508358771954913053233794533500274554308058176428,
454292989899237971033796792295551920925348596973324274618004575983099850922533\
005129260237783744296530056039172584, 1701864995407052040550433128681385698820\
439333548842395529545261843324003139109898841693716106276235384480778099024, 
637537807551483382964122532697203617218708080563009629773006738644041901639844\
6695085917577332596106437593253616848, 238824366459768023148863459211379360606\
82357104429923940235563139593228064847142926276039259023495937266314080032544,
894629584629466184354495043750639901028842961288274261808458199160796035954906\
57259452737859769870023378993379590712, 33511964610562507463308765056903203103\
735374066865894752866685296375125269303010697831046212707220239650441767877295\
6, 125530312974680729175253842831838987175068164195768615172329204417470864730\
8116032530407007944754197640502920018347928, 470207445714270358179304648760068\
842952673707265354702772493156344246845008355417253347902157751080508023783844\
0747108, 176125660893576687630699433842636760791012425532303600298973381138061\
18828651170336093575567940690493126057370121197872, 65970243704409206469484585\
428609055730539990038982369717712298147971729744378506261832705459693573547611\
990110969269376, 2470961245260322347029494442029163344353024813498553409218262\
24856891421254132005851920943324333338737977246307853713136, 92549962113348472\
495787743728513693813630318848067639296767604589096094911421846512135747716261\
1256921948217869217837376, 346640333976298999273326351549381383050638997045438\
1209427395708796778606465213513445002629811077324817879766170686925792, 129829\
849102153702421675043550568713864893157593354014373596496903564940509138307567\
79222319520821488263514405218155736164, 48625344232609252487908665540492364557\
973031446310478791791328233609708294070826330291332840152879407727677042575819\
598408, 1821141004264023265287821659634873955087386445096660556480960246804700\
33777109124851503687501164769255373577926329561295996, 68205166358890379327736\
915000381522326422733017706416053090100052292716314864005248881732713002914924\
2186949621094608824168, 255437029270007644739084904516415863301528188424889601\
3093244201591545578755892412195881181059494989685398521557735225604160, 956628\
654710768481872845625073446373358892472811095378751125498972160137520538576334\
6328009551551301339744374901390409434128, 358258027241643185552609308665399806\
812195647572638844292364965473669128738786211378700744544819092346927782134100\
16601025936, 13416571602502299253792182341773775476132220241389620419903255665\
2962005516519462176389783915921178592732534305456855369207992, 502435499542212\
939297988140609173256610421837009439971599963889816820797987462546498624181588\
642920000894477511150086695926748, 1881534928493792894200699725851048795754221\
596806985630614765755583581149121405977619415864385394380714047438124358011039\
295736, 7045916928896198016179813733121022104882640152127487960727328970452827\
962271547784248366071832881174660210003491949875715780404, 2638493804052094602\
534309806330551866835687191737262468842105590638870374325073388163281650511903\
8644172021008089755915762609520, 988025208262592562750088332663407174192164327\
011352668933167920542885526019841860887386531332678956014219539579451367807041\
40896, 36997588477263583283296806684109363073442626030057584782278524171203811\
5062508945074591328754257380183744364388544365835609545824, 138539084608012521\
400867857857232427099057803981071933246190483646065602252173764215241428011154\
3365977201552844909999628404894752, 518757957581758890552046421726104922624977\
596818735015296452671729637068331094165652301221989926962842257044352588333916\
6869843840, 194245447126750588144519211530102887593260367685345416311186745224\
38474757543932629380725567993774255020184993467430537478920498084, 72732848994\
878026393863876397458185299249402995267346632833385949357976149497203223006959\
489946768563143092925265913246483298733272, 2723353895189183760579911157927452\
893706816430684979676208962960384989478364051097422946226400609086653836868531\
95587211509947984716, 10196974820268809710291666897380798312949705454699606476\
60121368656814475490363881805256974146213223128759089647166371097371973863240,
381796947296441443408854718331376916926295589971080624443669452281935813891513\
2122318908671375469507778865184314927114179389667747632, 142951082455621163817\
011465663213941375280180804649249680387603125305053853822275771368178038808124\
45843364621153834940039130886059600, 53522499825388129925532842128419490288681\
338638483069161439973098598870289438357754964573308697279587057769440260590935\
337127426641888, 2003915142142407110954325191622661290770395521216152001991452\
80979670092616220913760888544493228628856364332280837574750335465801676856, 75\
026780733883510242563254554935253852674712169202745660682724763463410586981776\
0252368659252006446765284166185392132415606041790643660, 280897190402851421529\
583503299419042419096292029714264588483405507456512122068291062235075070416568\
5318100638327312427470880523340864744, 105165339133155748881831730099220789715\
576257267109377787074831701957682782141743936009918587899249194994932120158390\
92166516960825735156, 39372415119462432969903236463065794082758789313215644489\
010192917816170083491341189674929687680369260695097514374741824741874890282709\
104, 1474027989556022546852794295815202367935925792875361800273793450621828980\
01395314735915802327324967450227069465348941679286852462486768768, 55184066339\
420795228172748312811964937925437129014376616353485625993657417277230451840481\
0616084391997348786050552687396146481113499988784, 206593193799117517248723919\
382961806664441245517186286547583382963955109347905232037297100990423832958921\
8827683674291060565219606228781056, 773415209844910844389598879743486237101788\
298564548181822348026647920646690822016805742393693987193280086787493289910292\
2822015661342819200, 289536848063764090851469097572290763233112349741902541168\
474740006341677386405620583705848308310384647530640804367970328477035915210093\
05092, 10839005995446361896627021248890496257597170879419219995437220986087428\
2359463745377832841344820615215331994543940744335596481069155261616104, 405760\
340553440299184240320780255893304387207090310263779864666369669102250377331108\
764482813475144457923505960416648788922763016757338288508, 1518952896863015736\
557757629618937002829913913033434106914348923903145410057929245430738297717186\
156058321905038576618347532338787030249927560, 5686088709858705972797664000183\
557290118003047169967940125027717661587600939220727445741556159387130915697072\
751228053189379196321221373957664, 2128519401973985656075044017807585596870425\
443124325705076054908400412390546482247937187533749396265774961637463966937886\
9336049095252958259280, 796776096039120643475829414888922918998889021231373016\
171060898489607647802407986192458162784287415605902241194969320052221163675269\
61516153872, 29825636661685199570032018498239893623155412386399288735948070469\
762501603615854329460902831203872700232460084719133362595504869492250478111599\
2, 111644654695626415492902364354766157936386503762183189501741908506528591882\
0259021654220361680713769268849699679841557808168839997111597167640716, 417908\
277732687093324475852867373813283208450667776715376335626806312323803979919139\
1274296788713402656306205543044153683175273365904030650384968, 156429580284452\
551419480767984419752052336307165236601814718430214070572682282718571587443491\
66763217829390464560109633710924272483352564581401892, 58553342931531724829496\
484794404556024888347090105669979603774448245591598194840269967351219460989015\
265030019498291974908022077908802701909032176, 2191691675351836303285635964520\
029505030412804640593172299959579625537492949269888087318060927490310840761370\
99515603843737534720672501087784491264, 82035571724689059386167312776552460434\
745181163184939119121457791411944883744004134376127664919096234801744560995458\
2231464397658622387131929059456, 307057696228952903049365414335469846875090048\
594607340776882952102115063086851720388115246473341452541003072981854085813129\
4181043130295688908729728, 114929847619845343242962642500876958460713606123985\
884093210747557989232557423304983702903692290328547070231931972990637287040997\
34746789526904651840, 43017065267284901504810717263517467604924338923374583625\
290943458691684502805276143178835811534590761526556956431173354071561875407215\
460593546205748, 1610066698531484938985697230477047752062630516689027890220054\
131119891318233909882380656099192533755063670843193775589762073882832624315993\
30041008776, 60261804945216541840686151569130403646068453177430994647017694609\
067339872598316135596252997692169268722498153240116973633604192568606507245224\
1576540, 225546254319078998819936222545274751727166614089681609194295368920545\
302792342469283580545078765016494074356205339269107539549601130782958180730207\
9720, 844159194286246090831251942044531676995882693310374942948101395157544896\
883079194334487353070380331288025417065491608872852572940241591187684602122046\
4, 315942739249817629513064896267853463199118658929558706465756851999756728149\
23560706999337121604587575042192105852930518864874074568439595289593307838032,
118246345470442106704299392872523292605501193454139397631226011581712336392275\
600439368491746778242064693695946564502105312427403159194243882900683034432, 
442550091122753811646870259510380614341612287120765768542829454730132344094236\
244695630898428108331312090458494732660080264207675269872105588925678515992, 
165627533976151992757485279387268322951769826731180431910319902765381787901496\
9585246464993029338702272676342974778600367635820796605265664179011125770124,
619866356293338092963708450554994313995349787254649410157966790528085425713142\
6534660604734973631749403819185201733502347128487654089431830084684753716264,
231984547482959855933636715276925928008166433975119543176111504198698511824702\
92999720502425412077673547442074223849099888481555099089183737831189868779668,
868191532296935828275369420442936098194975809707082111111358336452140169281364\
21748591370339454900728437618127530537226665874431886180731675973048355490576,
324913355646551482079406688082327793761367731308962186365394946296140334418032\
618052357953704921849031111667955238768659150572437105779138266105208700450048
, 1215948394625672834984064656472430675628065642906346377642732588937155028268\
378597722957662800998045586528694412196458885572871549982284716535816594569970\
544, 4550491619396557407416731222399779849741808159487728831640598808919226870\
109309698601905118122393891986406653658502292498771304044525994377261693104013\
088384, 1702931273937394252475231198302698994739768544258178710152517321390194\
551227902337816446728068447411528516730199810427878243576088608130243499937976\
7768948224, 637281898372064360497787123931014920037820079793505562817930932973\
545037790679102058700902084548332819985940258895974800114007919519181006391812\
94172454758084, 23848536598396694476148891542649773357137924715258710513427698\
541397259181154167706354319864535031271110123835448058730493851869165699832847\
8989790960793314216, 892457633924341889423825029959482286447845754549043632253\
059603070443536233011452525548274203017797384546686628917921294388412182259261\
892328878674748880145564, 3339713678375339675858482991566740584893760856132654\
865299604663027304568970862938097098748717945834606091539510001025644506662524\
517202961875149923106139015880, 1249760070556939980749759978143714539083461487\
704610341280681886223390352470155660875865690435208744780118128378066540402260\
0639599411101275168074689088325886848, 467670383589033169151954086463522435342\
524395759963644722497578313521613054715924237731945683691660973444645703579612\
64718322419251283085661150064490731438855440, 17500438638636293668138391718341\
350099701626237902490763257924000143583220038492456812152689576588867873929393\
4069764510317684180347157162046810662741512594823696, 654868156600044955497738\
159240130657051327103953390241308747913470035951553654645056840886483744840899\
175818215054332001575248179568981739582032542833408899827928, 2450500040089436\
761901590713205936317250023746453939862760655358950264201503401078431772149648\
739809112590282172578348239213946654517106051100404166800869679968924, 9169623\
110807870373911082260043135955193922926567826748719787562376763578983246394421\
470502298544771695142360040513355783337807157751451782585588799181102479288600
, 3431185650067895937730061718892148952551528875626045842223684636160314465544\
802808839411844633618125698031914654572676751199556753591992292996190844623443\
9976565684, 128390513536352793024720703153744768442889032759752325905284221159\
611232547147023212486957252896823586766787312968902062580991830044203974441217\
391686135717646881552, 4804162299512638496968481491084451025880041686263315866\
080182505001119014971518710451563959565196787391783355832354444771027052464052\
02789874073282880087595811958048, 17976223090512038277366734162672028219649991\
947722807673240650984749207149021372982170974717969306036132747738129768357497\
16429721515065988409189819237278083196455904, 67262855208465947022547517876598\
655552158513213059163803537931855181251134075696861904861854585052048175287693\
15844641048035304636671053056705173589088024099874016480, 25167973384294382183\
460709539208466347549185902159806676446804316389731197282415366633214625402000\
172562242085612040077393411861479396971496177309781782281029187130240, 9417102\
954721424440657292543104651710023528823839021521795178137096905268271960699750\
037253042702660002718024794094067056943880029207544610773809259930338540261450\
2980, 352356706967201553852877847410537457113243299160119484990953801603777925\
886056035795799295998606939574855197714827188988179635492138763793047742204920\
606438009725693368, 1318390134360026973660494486629552325602778283243841579729\
282581289521573881559979354421654320494375010322495905129402330239056902267251\
244642036398709750345983208977708, 4932891355258050394112386944313628407433811\
528517092884116030480401821129906828041396013767048892325054548628684392313664\
275525237074182799522981287925161362435484417224, 1845675664820278041030403495\
760020855515325085361250104060154983411125367032388634960985022530321553334969\
2065897126608220009783736357745172227780131453454688603158922736, 690566453141\
348750450079241812622316119366747544713757767079775202876579860645888966272789\
652627340892549388398898499022141625144392205880407097965543928719481725866288\
16, 25837580844355425979482877023661828346709776301022641109778504335582721128\
058450633549892043664469927025093712401872706863995151153066084975787668962292\
2693021076809939040, 966706248049037090171854459235040995140833834160174701449\
805116233977504511141100302948048462712227497810170679884314263763315881834884\
597809678950952820756607001298433528, 3616875276305848395655402967506443094189\
755146315628076317448162623102569013649137341350868261261396046278879667966405\
558198553073915458860250535878170519237239441643575244, 1353221518051695409617\
861144069730647738241296010722588929187734988793395719592728191864747682032902\
6213848542913063137622182575707468055001723201940121424283892423745141128, 506\
291500109849341720408306975457912691229102392158325421918216582585432372015632\
515914684036289079221213071721410575896635559347292205784048023135381695129823\
69062451993396, 18942128594813377463329597233562917812487376026477453550500951\
537453263587074030731496240150053098207310289096971284491846693329625045704592\
7620605880334547680043204165307888, 708685181603323999603925615001828389753196\
500596047255337452998526001048307794071175847129697872107761322806517928750593\
745872125483243792759594513211770141518940412385042496, 2651394637582511403943\
111550947329150488160292494866241690283393775381653833234909908176300943684368\
232564562812402336597056655653992242981810029412002198471893687669200094000, 
991954767518282969886907422725239022846065374688773706735108352038314646154489\
914066792425704528526662435422801001604378550205574632394176296384946010375995\
0912194194442252416, 371112738134037049832011596074065023388682581319932910929\
711105290716629290828836313021459343272449487181850208142083149264386425780571\
60390202621854922186286713032811391736704, 13884056536186114319427440461662131\
591825259741681782617597296622355733145271731045845549717644976236911140760505\
1521955010873289646466943556766100556353707325518322070672224820, 519425693017\
094433729308986133916880647575313975582235704492405559494342897845181919908788\
343804399339241391793226206021554601387076090097435165364542204987429433556899\
801370776, 1943242709834000901538096508728480098477024745728460153738503381054\
693040956636757680337859719827744078172120417872643248662812283060834241361976\
070172867376399829845323994867628, 7269880185158117383261954837938475944959594\
263704910650944059216759755580755856939333127864395349633075355090145645150638\
590159550091431966672930153414720107389720158538336485384, 2719719208165813022\
076970155470710392015756345340639364232789602382745998004148708103400184922717\
021530177613003446486507342443188284900759613361245908218388810452646895144412\
0896, 101746039803042118625791745463631411073115982986667675328040453434980442\
666120312087440450553071885459220478964226132158886090234642287726135202861581\
038507312134797724051449740624, 3806340296648262334105799807472526456555535956\
452388636817548337516535480446954155658399221987481543646396285652529145279387\
17852034697239961376793435436631642152759449535118982192, 14239488352966842711\
361115421001020510670675404760511040494808309708040180233866123218380722026950\
515170610331835832073475449279203158742177229812160764260604182670493113686357\
15896, 53269405689281704724073534164105866667016370380239186430453250367140310\
255819335581721428881493736868318778533491761083362183840970026760957376561936\
20618337590844500395454725211580, 19927739351884061111568836021062557430196655\
147474231373819471818403947440143690276168453696360394476372797445747573702714\
928350047126790251268826717345274773158295861063326915703640, 7454782092895708\
650994467714907305258273487406403115530187019248472884394935225374277926012518\
180896952225992597914804979583249491002704056265842796668416001688781527609714\
5542105108, 278874387624428210009318877513229138420384065538829168947083973323\
527338060148414580799746942886305959824481885660307842182707991151357974549716\
817290645460946499877604561758102806480, 1043227636142821608272429929581111328\
053973789189506593664394804946756057265562466878017338040520035743123069944983\
434682990823058320415445692341429082589952403050312808649470967088320, 3902530\
760200881106543732771438955835660867424936915386403181745660023901067236406891\
479011613278747462546551281734380230398574241208513905565978933217870199154850\
532174278289175855616, 1459857293787853161314151382737607594009697708115289038\
236733619295238942362593814812041072316550166546941747481907247859193537434884\
4071477364495914532760218833411843862458703294470976, 546098911173530713545133\
086882089593422347708225316118133120205033778536465259214761269459036898298845\
463967305899569288833948321660490024687281363475067614558722313085354394355876\
27360, 20428151700853409032290571727238281657874202746701590136828428031210156\
228334746020067198196330502244299068446359714030639694457324471132078473963079\
7333855175673022166350007923503151188, 764158968377961573643878348582993584912\
119635539175443075853714953485843162243764028485843480429459980824193099333081\
818082977864951004649268523497470388594089526865474048024253669688072, 2858480\
608838196018964315979076280061883422186444307791235417296897152259103168609531\
328976524382899683516743540934091457340372344432376384317587391874812895617316\
754919112864292309071228, 1069260937143942851608836586548485809901403726918629\
674226812300983779134332916586728520693218887217419944620723773987413219514661\
2790731779633941991949727945114209423889519959890642568264, 399971535932576947\
354374715412948044080107160250792366931714776153939621033090792507449158861616\
801743540532465043676798450526958739329105567110428212252578455066440598286394\
31762843233904, 14961372048135155992869486838722240874682001582653723204215223\
388047597845843654430516994932006819395473872514713929752580344083601601146695\
7424990586569269956588274306435139259554528594704, 559642555232855218198230756\
384878076717833481507299204156518769914700962785421534576232920938654644304343\
221892279558092368818913782857498473496600024819384408855055327425337918863624\
047808, 2093374975867072484398155292071618427097466418055944190219241156404544\
050810154402601292949586377499323899454082159712819429073039579999905383610327\
306960584005907015804792593038012463801496, 7830334835330437758397906850898975\
129990287903739092266411614059110957387524456126556047628785894988488946760227\
805330326147786389459557309058267851342825232304886916037816033508069973299820
, 2928941275585316723460837042937448835413259365301202544667167534135488792650\
926603720956430804937944012900358593931764622581555835011796374313225524369892\
5818331138665944396022254220200360264, 109556472081270767296196543180273664025\
655798214738352015035287202766484242227358221356529081311951935562657397475479\
128551757514778390866814674183478303138990357234500375931439915812486094452, 
409791055189474601025794904483151262630623894087700403554533837469455058381929\
344388331911288621908308255597731153614585868150636196420014793151352050043715\
803548872480186890100665187137516560, 1532794696909797753162023333386816592993\
430392902612490575648959313112174899082253173200234201495447129880461970836566\
320208657525536307081155042624472071964884311882436323397161861964162743488, 
573327271249610749982652403763248135044906694071043566989934697680111723301304\
106818670028425304622159831913567055991134990687342711200500958428278933577766\
3340684876304802460580661557974956208, 214446185123040738973934927142340247896\
050742827429833912467510045947463839987496704524328042359113478178736612172394\
50166285281663568840870984797692673671138254906293069138396464515550150493568,
802104919688744144874705962612910757250477315881873600893029985768655235175580\
647578718729012151011427889047850839461337878908365665390140400506124826734145\
10264011220477087500810269832754730240, 30001376630303687514301329044770545703\
991929952761188884900698052419131657962855610390517862677175909643488844266695\
947975545918284027536469874703945419339261745250592970013236194328178604979227\
6, 112214337667709151333512928446375877998753593290562495763422354957312758530\
442283151178641266419652759793063378204850756208508395616015262721787214079569\
7492924607948197942313746701012698665772472, 419713268567673486644764650319298\
155726197594888816033433570980583194034140314492262171537890340995509917861595\
606107146132713029273002671010503844099211482885357545247546339943381929443975\
1028588, 156983585855021323052050658891602216398546475458020224188272292390655\
075445567201431992142876708848108652305119790931436892353883547799627662877069\
83401911029470252338746062888262133713786474127688, 58715532682939183621933645\
914765674502777206792047002024145715724907436956932796985143368543115521303240\
986213702406986272512564930725575426880228185628698854977144478348749811687064\
079733843137760, 2196084241876180493689923915877045290094544053000817281976288\
468198951384723587817671659807851585345550049249491742402539771405668745835182\
56174222365745737655626988757335851835746501798600195885008, 82137642251282115\
415378362188662371833410294551220183981531682745233047169610320701250670819646\
053991976667086050878318360347477837023781053857422962887284172104268471332812\
1886868674793308977904304, 307208148770044391036946132195191930172821512162287\
476125777028926380984801118078867867254289065499050585784706403482127252692200\
7721003451524020131536524598101691205622921430155848610930250223185240, 114900\
126882765174423266096897051396978985636599645582459726219947561718175130730151\
029809970752168497810814257252052864092272731511596731674474626244908520530429\
21128757535980569345861308560877784204, 42973980160590030591344981472403828893\
874839941424157090886244371004956442199192293899394047617604017621270994791612\
530730783402215241517462568944311533767769915560328606625121499844615438329090\
566888, 1607266744670149758553856248346652290147547966025053172250948085333400\
104592128041923422060625370679362273116788160352160083539896111385081661827232\
48761744965780852379036992027879801132156920087139684, 60112897740682989419654\
915008314577430757730796375328536487519659070677629004255060557554619168786996\
416925573334635840260517848208548406460834845660443669357134494132323294301465\
0374647242573137407760, 224825054935463188341955232713747727911420223950607435\
313813069455761700913347683133407718640355864870243035783143958148943297654518\
8054693031397907827004554329343381422564494118780653783555473057405920, 840851\
121663986091238912580661408004047877672179309368462903428533384338978868276303\
356891166145880117574263601971529779490899620234204128659916756491519560962022\
0475946829657486467209029571049370768224, 314478440809925041450091728908537766\
148738876768101839612262066432988266227078761280069079912076493753735953739881\
362807582414282236887024686272140312142594330345968409575871091231229582139408\
16088965152, 11761427403345926748883008222258159518016197366870636285321455243\
945480197659691263745928450194743327264511463498848660340554832222972030317121\
3279635171817259704108880730889669873969713668410174111076160, 439872272231448\
040695001663889739405773816472237025813858204036851260514346622494594804267760\
651122349112348213457606229313402023479458000967246545876931840295322867462997\
353438646412378826194658930305700, 1645093382658149717718696762534731097285796\
682033028829021015831339239207862566116730505826147478347004876581689458964588\
089206029077483005193868159590588434382673247392694341591720335196171686696304\
443000, 6152504684523002253708182229640236861808260653815549396475590258781795\
582507173852006799952651824172455423121476757889260046458390627509467630072667\
996174386997998832081795881385860416827196741042439016076, 2300969139193543515\
056010234768346072718634470911102566806987006299991411631433452206210171398152\
873836491354253920753271641734990079398761024127010899848096991235153855228357\
0825084031484347043679113164232, 860532133785949768742117046020402752279246577\
435197165328012515391049744232240028664101079829230708000270661831979450300543\
986689660417984508861559284013622867240511441211614114387993324857907623113806\
18992, 32182580357363973447630720375090673401998165561620985755943467464239383\
642524478488040052430896297185606256193265746409279247942851345988509107088594\
5098785142432664009894855795709152126440686443116325455312, 120357211731086299\
659128892904588814234212959775724073750901135636094629275745233887652298564751\
125880420450498208556569015224727096822928330718389599375310370288238662677633\
0846289171161612514742866304149280, 450112292257060190718049607506361747143172\
580038845916055458279547058583675242626812123162105404475360895045640321484675\
189738353970004515803383070753297264726712557047716685581449492995610013435422\
4046220344, 168332177787084279878180325595234992277055769392841894356407067106\
058540189326535577277013343938213624015625079841948938240139370893510856115568\
87389409981729040244209670103906781363899089120642423836681812108, 62952203750\
387276810669220244905599300424800930532677325439866232226466891227543230676705\
271716550644721431836446883803182225251604497181124210625868076681925876734164\
503286868046191873890408415608932448018760, 2354248348385225780858437164893932\
388876698918829845589029427557185102166744298750662529015740039822145511180501\
170056120931943002651416409575463621857117853015836144476861931016659699531056\
29960831297237705076, 88042256526623250094754062343490214060580755012102661462\
160585233097526303797426179212741596151131366996120602151909675690429722989501\
0768297392184920970570581331808368656127385399097325674699878420175313420976,
329251394529356369092089193571608093434969545022961514179984424169668282242299\
624125268852589766536231726646271559553132039642156563141737949976766885641430\
6001874450934497225424293206157378595084042044486260992, 123129371265855124487\
861329150675007180828126104743739419065218270778111925631550884376228759912987\
875658186747334754391450003671046446272232646815993945224412039739450292544541\
07216598746968273796316570120556976, 46046146876160307451097535711398790175657\
597425737511001415242234532310461932799808770239395484348273239461469919063781\
577173070892550427475201544944157549895418301348565114336180606765807220849771\
331653801380736, 1721957918721428162870642830019424617796617758897084387508709\
544464915804650013246466178588741773524171176645679625902179172078022999031467\
53466043461551951783244005636583498923229342182381208019269331228669564640, 64\
394591604276646288832318366057194391921990222489289044852327902688056560160673\
083651625332252207037996553633253462700511936958014534204323379614393924640998\
7544400190924057691764923780366682691386972325348470468, 240809649229917911172\
670637059287145687348697113603700745935708789335027875242202463596823657460328\
131242210081966800167871037569893807428892170456230541402856881238460009863298\
9099253707424000565893952384748167400, 900525514784194450665023127825356407423\
813235972276790253802088508097541890559365273742524040126314791008737458317729\
074972753059321461409796157986574656886569412449635424918300015807797584893608\
0550165615382626172, 336756368401706638728131122183098402833786497888615156675\
668735085123378963604322689006738784588284477022160382806767149094874633551372\
326436889222542983293520649540073067751050232537763912744626737166819907886866\
32, 12593118295313437696281016265200066582419519371631507702077735247652120550\
066841127440068550331412206112839118027117181571301947207171416490931503024138\
8184593089034912232035576321475670094782771990538034698072720480, 470921405366\
519426504257533238714208960517754197882076695431702743498225015549106345508872\
344469312820740526865176145707249815479796645614214298160189686633706769049708\
036394360044007574696106067690328101087804016592, 1761007781385608822093414556\
650492871187856630019348855256489735972686441510735835777447482862804308965482\
492200992212667030602485004036692605381462805014781888433519845871463366859033\
207222678100384569685479731394000, 6585243312283791844692355900704331975434874\
773077908077850443140656696877212399706372437600334884822967570587705268326319\
798178131135705853316439341510231567863515523880387100128373051828880432410663\
274112878486254840, 2462521871079269985108247807395080029010937206213756627796\
285589879389870275056244818981032170743090768193633883941471560810106970172254\
166508524422319614695596596515075790684068832668788940870908247485335988293603\
7260, 920844075669828506217891846317687213073347718147025795304672829881171355\
551231733132352666919068027171320058779940198221947694228598180127488081660075\
78502568433325622062245740570666425504188248930165205198961144149320, 34434187\
804157010511699263070258679892674998285226429486652799617655338988418785539192\
095159545628485299016324854006634457232372476916958187255338393204027288405761\
6939285720159722939713050392915653482827459646816461668, 128763076454192519735\
978895339615961170022152901640089978771468727950775776803762485365069580468789\
674847229769822206866443096169521101591930671980030990416587305153182931754501\
1276138172155868794665682542605959958137168, 481493703418638358849575695463021\
963198706089940403039692816702918289552775295571353281822220452925260810491254\
004333820748123771865826851586685062987097524183016229219859449329807429074183\
5993441517272487657088757232000, 180047733416370319037766560012384585664370573\
522335638876658276068529563434411024189334307425801192209160696938722184112735\
967741887063288241884925990989567972472518596381780896152937078814624749311250\
54379701560782065152, 67325950750707466515562358532915188720146662451029168539\
993417170102033029473233110449824172631490226845380009140987158632319559142908\
234685030488221460051051177903229352325065949644326123835846200870027495837595\
970696064, 2517532775577357521944433873748178151741121307730641182850258405339\
127056682236069271519063946137959533692507968411812873604699921602606014502569\
45160337451143198693901474322053305261570993600203858969320447605498120501248,
941381338092337037163642283865351545514210582024434483080889666748225879580100\
725075160670491854099956150311199221047493002700755766120989113666746203785700\
493123834757197230234268747872364963861454399762372321137978220100, 3520090752\
333523456914580157917571507538368309355123175642242843496453430937623513836743\
234765749567084652011208899228276377076783036571727157675700687226855084818949\
246034188815494029380505418121866631200377785756108208728, 1316254810739839386\
647964578223605011705287711965176115676699380478071292158757642340493135501433\
523029332269727029996122454885311966868753950684156508816163797034230830227422\
5153425268014459285008066270711969226875572756012, 492179963088688865599251899\
806276940518792483710479687624418117834222954528828979300734485773929142165301\
217442597181875121654505247078394976860774426605697573298802802774535605455691\
96142852303263687218798938710300311132648, 18403725415331739010923141843303525\
016589575104002291548215870027420263001842830916829872930181389057573527281196\
259792529461063236187729460541348806257161794199532287984600707390897372141352\
3329658750720708433853425356049808, 688153668107269656713564476603260076785307\
399128434491030681478752192562238752228103630025418802969600845277107630915557\
629688491266019251105026983525642116366964610692613808829613687474932258827954\
733167581988777714820745488, 2573137492869322778593202635663094511636261965847\
260387695529776061826755459601854310705243221321258682119582787709814349784847\
940911394736982403336331739029448992057324135102285407831181125752468212208070\
869865249865804783712, 9621403910953278402674264714930712472924036545139155585\
353165314471908590564102498647496179710463186395921690069162353121644860986502\
069663366279340974743246307538950892112413487898556024934863328866790309572671\
042526808734616, 3597591114459253553593811651998457985281699867979454113782986\
737819734732877552313248549825197979996325869175918397684938223070633173662478\
677484272324860387172614273713766569271147994337588316853024720945388957939908\
4858301276, 134518826038241112092285937464038064927951949474204995068781968883\
276056651241035864746589220852379820728531161764320381601851625945729302591355\
162005616794595367643887218544687909606268208391887772624925658339934972276795\
680760, 5029817843937979908265063412267343270252907536062426133134429539388306\
377007950754593340943829050783969687563694897390492115159652167824893092905372\
588756421422683949757298602030105058163127666364396311498479981084222692841391\
08, 18806993679219187470555627752951841432240010563977927875739628806995373716\
626857988469223435228989336819062729286567056359741701766506352590660058869712\
54344662800330598664052333344652142480340747845671908023287749630532169917712,
703209036431941228117595712843894350108683111209811625162021596525432512613289\
713912678786343827412276637489831502644479927271095640542839603767404105656182\
9123789299206558701333744302888742762051452379819537830490169171926499136, 262\
934431139425153492093582784556905710155233230275407085548463365693041975135519\
830980074018758691611803532749552428183250068326114937676521286097717825584757\
49394152557695204103640018607383786884375273955152134963626266010544304, 98312\
432449356379025573359867376072804115192201412724202946407459943271024689973620\
849212940921665394502121256519884456008885138706630453281932472842698365615144\
313252963732860336744983888654897983411857515540466872036355554591680, 3675931\
385327037079936643412300150176822405402964263489110411083104317650839565965885\
139309740923155928387818170203714988685721835772202117553530154078782555153306\
07937109709043060355897856375989301437895341342099807349972368301536, 13744354\
075187898519815357236743934711040791566486198579906452074041869206017885083118\
109553328419982745486713830082532212811726739412520951837263988317762155303547\
50382782210844193989053911894579908891564736957498456305718086227028, 51390076\
815132679425594451389078510490275088801191822313237922664556818911149904293082\
036547836744549830990286478138192032595567834929570639901131596455677386959673\
63343595244937489473687504155580503686840246293040670919885523456856, 19214637\
812292765951555337680685591094262370636880617039837848530331516709259392329284\
624890003308410018330216066768668569874174303437446189543599708642271737235767\
288589223763936005867012955200989946447201333278335343316600506210348, 7184278\
373584341796782216442165590605018923831764920718779424669820874943007117790972\
822942760824676427449747049102909248132602346829360571287117519653283498396895\
6948561316676068103764463507923014971720443603249251092582842709018920, 268616\
152575298874289646311436851778203276092507233331165934553202923922339790359556\
954738171765291684083019622026276734417442716254310518650015680044191360412475\
195301371101318733072899650261142113835029850235418007264983139393032096, 1004\
336230644543675840514454338153002844350643845756685265112319267296153892159289\
003199882799451996038231333667894562118841170739681249239599488748558257932994\
204713363672009477369226398983575741695514411395876371589609250491832715600, 
375512309385724176523604352112452119002416480542402293928927499002180020014482\
217668495236179256483548055683639705543554713846272666724014984492695822073867\
911119812752387680515988908871078745684446999064389380252132580207749552659870\
4, 140400055040496188670490076348110713728770119556021613162624072103480034498\
776265826246431885708370593533977139166700520465400929068883847207802014028887\
481127496697358447303675925045927094693319265058677811316501631093141046468700\
07608, 52493851687058739860481652453234661749432916435465588863952673288944266\
620830761863487296554621032182115362036834252643991551678445327701739698320244\
909544595773639729087540467685433673956012187202725011378171486077900171726528\
724843372, 1962671756118739899405866731454158987176996647798209150543440179796\
274374658068127418174885384200554109790682128794323163881616640540647968065621\
452658733762640457877080579380727413598922390108354746036668832146745305857710\
24942099294088, 73381229845436572211995261015123233241790616097350580576696956\
418637848840501992799652873510540494391240596537550577503487766911011235880862\
940498717507103568659283661203322385517261917195677056063920614161336622251255\
3427616336450131012, 274359744119832301489633612251856674127973587600734486036\
026573891448433624128044825038606419850150232435050204620423308502847669485429\
114311761201140016586173843761449921542299050935947675708233944144619496879764\
9736754930030090107760944, 102577920610674358517675810363263827821688293622791\
706873882656253054515854285713114596620503176320138769633788917065788530930339\
359715984717189835722995508435585770168246831722827576495698865581228448500850\
29741660547037066121227013767968, 38351777854806690018262094100291713434204055\
247461787952344246420227529288675570790643934261219146785433489640555149073133\
901570084998316729462827233658557029297169070025401142211892677257062538845711\
021912132522422890265027106253845166304, 1433887993765640405536246010640898720\
473936942331433955665424611537897458091917755030449147456982268784884393563633\
732012728641704512363970842172987885646858575189487008896586459733495953924891\
64454179722229545529292175909487666786733004768, 53609663558827592623800718704\
135733590926472833361048804558882617796973128740970647287990070343980005886493\
798544110987329880172904137097258760007383106282880930530086896046512104063943\
4531870876513400267606660780225631070011254217159023872, 200432927710377399508\
704035685718775919460467523947878748335493852452498097128036714633922530027315\
995378149019306776356709011013502411823928909343062963923069370804942505561277\
4624846091951966862841610788812716641042437329363369845273029220, 749364651117\
476635548616116954289113828175749618075709440876414642147013000088839564760922\
489531474198762535068853269184666047060030387981962350421980521808658531519916\
0215840621051657422748817471332003914956403450614700135465170709256767608, 280\
166037784559188188620249782822211747546943635330423647750657565644785100623232\
001882223837118831954798557743577368086150461343189034778239433249700108230722\
684310408499011143097007700864993723872608974239430323894027024314632282875241\
41836, 10474563531950796395177036636891177754660793741466239539902063549114567\
581234251139313751515609157548690515895179415033011730601790871089599883995716\
024967933106798058057980410158714940982732393894684807440320664222025655004229\
2599558019256968, 391610702788492088073058672272699705733955958609496442670606\
545955367318487001534461943315537213761393332064856316496973764511430282561362\
573373911917403976977299247391795841959231658380500750923736333199310429669389\
181670672650278231354673904, 1464102050917244733465508053928191289865240233121\
555768864879201456947597467262228291742808038578805729517811787703464124812679\
252840940657657836721033332023409955979950358501324286848802624948391857067160\
398511784284689070065337162336039014224, 5473767326528348802932387940038467110\
805384844930136536436855156854776574490751968209159744783719536286248139015607\
726566409737645524621268070032727095248977176064684118077153214077287966062000\
402022060787726111808336361565521592627166203773920, 2046442341445870213003149\
842654491449603855107695298864930316385127699086656058913139585768792622024650\
916145479188473859763186367290413635357974637221938332136421110220125219252898\
3109240583716722363583849271970964069741637442278471950444367480, 765087131646\
446348667534415825205832509368271327292055648278325430047864122617549714326942\
952238744841776705099219312816921236058739784171977793308392123029211085685519\
70198785465759755837945604177357357353465103495532727419971087652726748211628,
286035867462945483434548532033832096993037458586819840378637383869733247384270\
728257432859289481570295949616576659759427090591034686994301366215944932715572\
178384955995498143702172258309870861645095865848201980071641690734542069610288\
561122961992, 1069370781443039033900877775377272499719168671862677563552466136\
528635524304288128024263507350578607688921687057298867555389676467206455493643\
359041829071409362427051759918140317053544098790293090269801213041984179201976\
476318238028633073131187668, 3997922416417586230734275282344783706853918765731\
653751544453555521102542023947179345450533999080230116633624079515031442777371\
181134236983984997818712446050095294417662683248843123963251988584216478266227\
413634357386444770188129877364144804651312, 1494647045764688456340012231911022\
665786930434841649448730079793738193381296411807879811508916214217857807584862\
217576506314643191246878640591807743982104334828678890360571235682616794727807\
2515680928370116656327368819643333389249623253905203651392, 558780420462412521\
196280698592904015685145505078874360059168133616435956282348716477079865563178\
195865272183664400366419921872901267232572846997134651980848168527174392522181\
25008905070074356307660141986557080911704649655727547240040301209026312752, 20\
890169618819614055809389905389538910365560938401708359717703068128153126583086\
411880041715131942344758964393256825365438072181338223834491424328958702089783\
344229542054073228214084146000779611127344450835169824251647895408345515357621\
4722107368832, 780981982248957888086023950800856581595799117333361617724358918\
571737132948859672395097291916868526124356260112488110824564738726490599234135\
431468527535382282441763465540564905538320495126685621583185022404442734147154\
877741619041117796197415397696, 2919700693029903569812759127837461380670559013\
005006486113954777538256890946305776604642376820709635351606172112654855179276\
108103579567377303180043627230996422779473860588944314124768349209901669365936\
265497786723858313249507509094121970299741047476, 1091525608979946180828321646\
492496516944938674818985602584414868588919201896668825704357840222691366429477\
183544431403349492362497915218013974556841046024445723452705463109717260989857\
1459832677762333874255351782878761528813977171490858360916677601176, 408063557\
917732114275210446691102235683962656513823006000123615710852815175715617973391\
270178781606577001508093074103581302078544506830869553039133112856729689736060\
369772189474275887378080866097855141346763219510965950999162574256508188382776\
53179564, 15255273146833823730425090688201349300721146616723209798232239362531\
030064397597616921865333732536647695156081386126780471883354615483138461239123\
601129840575480134979075443823135188973115717313403714630393547695895925665026\
6373367520400885011919946824, 570309316160605867070075786576050856791357212854\
808973194653414597171098463367097786211878396089978575089426838381359781456074\
710228275396924839474461674498128255395456745956111501405132866631644939439167\
575696426463244406438205633379539275380524561856, 2132059169196567697368523637\
940221436045057340719515211947526612272371088053353658873031829099972017066572\
737033976807415138411373405558271347946754083059464480159760834757621970080440\
765991819753112011881327722777856505716415703134754085371991042989904, 7970514\
519926539538781152883090038444544885769874171593421108999394974458758370383862\
544366300271454602728989631555305470954920991160242063189826588736744342215669\
427559961082746026108737827690766783728972756614825274162349612104037092366964\
139213902256, 2979694820588218281253697943640245586435120834436929194274038418\
710480381474824454061306255173708328324326302200763401338295068624731721431131\
862797554298948555410298081618269268621136955262637563005423733598029856472678\
0089339686420265850423546617119608, 111392396383096637021376074706014210518496\
979860196000216954906994723008065155315909346245277901536325423857954967825509\
757203241894815231146599907481354544291569684424357734498280751294146896671761\
427103240208650989761795213688212157442535013513870678140, 4164258181820734196\
906316608905763003091780409792958201786886791491666345126151676514040611504675\
570718096660431750037371266992872627375086075047571668360736852144318315330915\
291931820867527709040631359270875262831508869130997880783550052278125107223715\
44, 15567472082966991438458423945516769850687402575255985119152263535460583524\
221854524849859980533789096979044656027981235782144795519348634406784090483789\
889182239121627246301966422717829761988636476589978080510566731511001456730743\
38226829305428965123917908, 58196504229374945145470877957898297884166605553061\
252243880786355645423086015771551909791492047456538488261071106193637838037935\
678647037407532814046284971714314071614600095895692872242186487907652947942633\
42290302851713655362908126013577629449388047756048, 21755750146524856275466075\
591784980289041281218486631728262734519585064215432570371584666608145879624642\
110705331250736072214492034698209688087994912626388264705253620521625373701534\
340145234544079687141719509512248135532400212009971061068629011678746374720, 
813297797704055990220916105510437590194741055314684359069679233913113253505542\
034727702279874142728285785297321289725680181352757368555028635764928503912777\
011150715954329112709476699954861025009227599110010115213363446421628491721875\
59882751679934553799296, 30403494742314933582747252934030249216096052472914077\
895337912817718778669999204406064793963146877794191376916424411849569588306699\
111420935841416520493476740905672537562606923741592499721845819646351585053516\
3288077116575286635695769921339212867039610896832, 113656898514668549724280611\
207867764073253705235393551782352638236169506534581199785286859397334485355700\
899684342343376660769229804510991750014607435240100341843859853690363887198120\
8581215443002174081559084665930435297195010749469058471642922727144140368736,
424880193211018862823014444449013606430035271069400489788347985317730394994828\
874876369102114768494442874149342232592212973444102764892070382346238779480216\
815984070562650831056389237516442267490863406211443903040003337321635378560723\
0839522708169878310620356, 158831109315812156888188119204006964604234342847090\
556372972314065288985490513834859798535885695992293173085283369169289853470252\
287355284372831679735174871163922537519600952161096636089449891062069281641833\
93724632573663229093015682519336460225685418513938872, 59374922743313651657763\
196104264691250767419221234480357770663926309849594714325245952004047827959216\
286537160296481644726312672952770744585052195483624065580986488970528348914957\
159679546560429112284239402259611658292863049462612430394623465918854035129688\
108, 2219570572292458413985220102540147833145495857388170579912994886925893782\
489511381199511865784241867529548098545020248337444650772280986298592828923215\
534681021070354055349997311261067899283964739707485727400624961811655849695310\
60069113114768514127146288145672, 82972328482001422334740241535359828419528314\
154106269438266703894768101317772522862387160734817247766393676907391313678110\
582409831931750403553656136555976392989219212347683069892011744695288950264594\
1162191737345149098367115475802701004729246905429739485652432, 310167310342250\
975649446720874400043061846736131312937318640021137311831395727423129404803148\
815976706163436603867511547759284106683214900405914809220815824307665143844480\
052502482665502676013128280573688229135220481162511197567141968242804225473585\
0172646984656, 115946382436842802450493008508321479637223034092473918809012158\
537116510122554194566680276556613589474091612938900029798753743339850732361961\
990914462620944817429271075752119663975890086393921725917291902324158062725702\
90134617010444575702707869167055248928676640, 43342785842251554099327975518131\
878395541838770807352945601368834657920902757095230608825990311246749740405745\
221807846129695808400501336791608894472929148110771988815946898490167490364133\
141684484603418357134380733659279405642701334171100893761383779890101669976, 
162022335334638836839418628142025966717767540205301981391592924600953893471677\
606115539993149447681629577509841670526201954833133832932735837886043367970152\
798504749055686319426277261431602801156261597200576254943182506920462130506559\
443386431495242348064869726044, 6056635067652265827612133546156931113221273514\
097399139772897144694182475375578416561981407854018884433875934010270369535257\
680956751189340075703022942896941237266446706981880058385374980381676833461794\
91172289185479791123931675360230651775774672650185811891099384, 22640519411230\
457834325159873194845610271588396765161913020698632804410424347542065677553907\
970899874542435970752813707016249955347918548954379132004566282632138555378678\
751057058434739912373590541491862768401426828952622392391078487766065002323373\
59990361513975908, 84633018819580982651949113053508137681088892039797246793139\
878146822927743291897411079560741077533243466484106020080592605507807667606144\
855046460845900812356169883951843319855307434618505730371899819937178392146086\
55592661488822454806633434046592788175022984385872, 31636741931500938622021103\
577328967956360030199148123681361666079996695724634560642423038493979832793040\
106307897692650146838862305982426890657309649357501212875714949948451212430024\
397066533467852542445946071508569580752590463751284152486973778543513376350112\
534400, 1182611646334875255447196893429370405176941758636749760762974304308770\
729409336400264631786453202342203935407499064147739744302168103932132677658806\
191481523298860844651392843042099197067174406179444481591497200422562545634335\
86120251039862432032536215223006154612848, 44206999428575519246759388853742719\
793575010392482525042306949296378805668691767546531572042115814405930877007216\
365531486442339860767742616642229905993727430230936143554361088000856790307093\
5572445863519735250932054643734692606124302885538101397626836820734003187392,
165248839198114526605938748343835506979753082942848007360250162882063707809142\
441501242853751684459072335435455043182213119704791823097781344842784724298996\
833933366172654576153085255150145065361803363371293099834080138680254794434769\
6655414504744184476189682526074752, 617709522652597889817021715629529108828574\
350887799922686793667529447885674299070850736340795172381127693715094498077419\
008023967033265970059604514466804812639560660300617205101607540126370926900205\
9446671428583810636412492823477725160191636560010126132136059126852324, 230902\
524719082889346898471024002473325748161939317387125291223570230897497281211629\
665352125237111426314775154450189129944535475980073867653997856077040924361133\
229071581497025205108292037103228142573192445123068491913457528617014168921150\
61844474429014192307400689512, 86312079287363342522700729318938611688793244015\
359396777149983327970068624686065646252969236166676046237856591546549622872699\
183542648226273534075143573509728452970973706477021374517080351992427401654715\
516629088952220218420220379632854441031743205607710372297665966844, 3226361266\
773647608210568129983712515810420749190990131559371595634009298315674553227237\
550264611222186290746527929941303657491960074271181586427940775467804207407116\
348047322833870223496949067859285209180547889538488299681517028866268288584955\
81365899170297912288363656, 12060156303350125965796390213264219073669238711397\
970932607578928495958117389926073542822301910296706539378708881656248687851639\
207173596791808454469302201755595338263383779259191379609951373784535660729041\
82374836550880047188629081040512680566087301525609352915890939712, 45080778671\
095454869061672914645233351874966119341421469291964521826946359842471477690237\
777498256777726686219251279162529120755424899107757893070834378522867043222671\
733978546699555838616696374885833919571947714905576486866757161866072506415579\
50008868977636739087324944, 16851106326658923109007782520642712400678079026402\
775406888201173425754640050049908017896892862029574181835152171481149414528258\
058538119160383749132219511199334308496443847458481960303270603560707410321374\
781124906796960195603918159329814858234119990028320332391180990224, 6298889251\
681403887174040314218023853078446351700782583308313506610330000822657639943528\
943419495703340694710741776917080769441152814895659936402884645473582748988255\
932220835708908102390507965617652903539934584533738112635530734411515066852615\
8130997524204784981579514072, 235449664556012229403040942351320640159993558995\
379170796196515355600179026752926339011255764065389585796411629740753593422945\
537672360385432534715755207084319605038359133790638883746641247808365111566057\
056299528543655840627399857212853653319547997753347703549894642619740, 8800973\
948148108628182588870957910869102637764373805180854359196704641466894810300156\
063135417817972600924710036811454739135396002078185476102220187418017964392225\
064901568120767902347406512185906492844740043636683016629417708847638675518816\
28096632603399999405322213198488, 32897428887342392113905848866100675232362297\
674862314106634278012202520890989076554143118629413616461665248755000884494528\
462016054497733718918031465727542639936173632623480568189037792543867688722223\
88212577537472688940750077559378080773703275983601003495201641776793057076, 12\
296789711119595022278257701208384791870206293931231915394947095738529512921092\
538727817271615714212972921383695875543145678362016173295278901241499140009134\
424258404847424017528443033638597380967057330573546851179609105319693934648247\
545872619291469714074999107353397240208, 4596424274210559277151405695347923845\
195385586816739093699655064165530947512439174155273763910823622629725928512590\
967743896177410097363181418254069902731984064736661011412664825621591214593006\
085114436815717295503557551389540845310388525783479200589876207327963262742976\
7904, 171809452086437969135648703974741861080697730847539496658020019717555560\
380095897648669895489032584953271382362369162315187929380282646011815188271714\
687316668742725687258254038983700041523140633389817588494319533305068519745130\
171158437823852523598755342839431010406523598432, 6422033726047507489017394008\
594931128926413265553993244192853550222048371267751425001817355335703179074220\
352613236769288373647736012866163309408763860037662345320926977255988384695115\
294301587846551243170625329730132797829753393944728133998557194580096463168265\
86517288362784, 24004723222005059567611624060680811099628195600957602964348515\
243082347324060870258060439725463754346255409929459496455245522390063074025615\
641745584650461998227941846306042914009962788563129165611205623223129932538047\
85757790745916300535769800908173598841637415341173608807552, 89726230159883214\
759511581372949882867420943635871183771672757670858721122320607083351372026465\
487350898552105513920341059546447128488161035610564567158751478484590392653617\
304245796092942723813199217651562287728710732694994481685128448823554024475610\
30797634343536810219129764, 33538276671434886374325336319946046125791029389156\
724701543991317328179793936015731605701888426219339832743299581019568341789924\
443048746474346100312452259173573212648778919516521387916097166077340354337900\
432425846239772672309367193694851462492895196552762867487522353953934808, 1253\
604879821812085392370102559731535052455503254551690724423621839500308404926037\
015560650753263633709281136011565676742328089827675125318859597108170717522020\
238559529669501090302350790067492603690341332932453762648457435278899450865780\
75618883558253599096059691650787831403724, 46857511430686641761270400420065488\
889787506375652316390052479722304810140518095361396603972214308673568414089393\
273650588341730418866865025961549184904749257073456023204458029880820995162291\
351926679196153260704396687340087235408688304246102309650413776326837761085923\
9106132040, 175144452521603427655679328960642626823946936941199537341535809758\
628521519896515811653910277585219629434988070451324467781428962644503797801704\
291619744071367041081314738854516742655781477478286801239060492730351706281317\
7461349298658462657286528886898055279576547538814590895024, 654654531962581762\
256108911928753963708024454920924299793724920913602446305341677999186923665554\
941331811549391471186130472533398284020771005414572931802409853653023503680730\
450348704254768394893758630806505048985573527933843742603753884170907573972419\
5337853055806310728646107216, 244695849579172344722885126189193740906252654955\
379684390701589863582845558202701535695660379910621266913328988702002290252051\
134245276179625237071003089642274224798993834083445565911447830587395956227190\
33137338377433324841315411783519449339165426806668329314449097726902400943968,
914617833091958162622148521487797326796692220468899911456202609975296710784222\
401853349151365647232501963495281336450974135087638187884070912181121483495830\
790470805305402376292518878926089853901541689187692342241224239835379418391176\
94027237059149751030090842640114181691204656056, 34186242562604498306527857616\
456106296073533723039987147484761986531243484378816149416598773294458016583749\
093671998458882833860795591292133057472612752882857858065270809172011956968574\
472761926131308239329980931201103669833578824775247895836989204949877542280203\
2544493758291360460, 127779658495124976139984770909867322467582370836123540526\
604449100455028761578577882240822603171894783161665596699307568875642323209681\
820981199662946723381948683965108108365883549007748597276908102457612711229267\
9891258128030214828337046019784285822882004253648968081596708782944104, 477607\
051767015097325010773047684698093669373525783434157274050862088882699885765702\
790721862930578387188859944855286861118404593170310442281812377410340511220862\
224223923154340804202244731949993895487072168492146163285588979982328595299865\
1701132314662403466039400306625389335645556, 178516513879548952223785782914347\
386579061480575052383029798785454800042212099953903781585825774104785208809717\
954273673238505276063449973207935254828622069829487529242976165223794829930293\
436599399893438325187376216116603498412710235087789720447948723823097451269136\
71378309947884784, 66724407941571155867827206300258175767496294449333729819819\
760993665889245216419565907034209010912266805627408354260919960582978635100203\
825255667391461222141542197502858502475043206075823235496412969404881282581457\
181073470643920354125522920635059454327655128604063269380130550911616, 2493961\
419452806332705020488175344065166681759829205670257488643196751757295765772835\
358628806246999704685114146680656276352776342540643406698634086148957448320030\
773847023186744737149398058767348970805581946642265320679987289925050215325314\
54023003428001322064482001245477137002813360, 93216632208792802291620394476345\
315716208126814159790758547459122846360833516985901168464416885957445516916367\
970236288842946579307265257950082402634384711715912215863715611369843049881398\
981751213307453528126399804364007803871993157150104095280777807527359554712669\
8873362792888087936, 348414135886576820594194612332322349383163354154728115336\
947492958805462814518822525014893051184313199665799276901648469278316543155067\
679403143616982331433569860201492207148054266216609515411472907761272857442363\
0894459439690630678181169320283261784328698940644743488041750329971972992, 130\
225733319731840860157599683322825233457567993932474215829985243594300419785689\
404570014572626956738423436866936110755041127888540513504679262935823542774066\
358797842348104691990533051223889227352110871286398857222702360937618936700835\
28514225971962048698406865115613288574664101240068, 48673945103398338941727015\
970940802979251931289147645267069160073654988680631676019794124142271961758251\
554018028356106981506194662860564504026622676994030779303212341279025925105526\
414331807687595792584473575571355310497889065312593674274301500489987316730617\
100897848510133847959478120, 1819260880320835050186704168960486379635294672637\
516548770810162398371378171902670891420744104617902084136248032564320730285125\
711171806268478310818427821013863328166008794796384493791474589496674782350940\
146154258633972089251589285741422353057720087193089959500486033751223717530247\
46236, 67997370075993058737350515043505241269523855580438994048043229268810522\
938304856262539974805237326706094654156759769175322591811549388227369047517827\
792980100537239433041773907909414123039452244227619935700172081374688457014461\
2299626674137372671984251424249895899527996784507947022294920, 254148738240167\
036067643131000889117750715560371375112713639932740763892389952013958574085605\
413562846384951081756983673585266401387155119943393998883312168638034127428574\
470270670396642422407436956889380815055286222438493064534022432074462564951036\
8452522636308152069179494615923756544544, 949910114923064423426311574623137573\
505758710898441214513416634492620139946636887442523029902116498453539182837048\
003815240043257049149768197622675928185073413211008773415570494352593377595529\
757741148390205090544652930203552823475026570172645344964758640832900877290022\
2948977407392533840, 355038772854156414202944112357932233581943201730602605169\
796790788261112859770092336549346416228562990810104537576926506143228683737457\
281753861763918617439212077788328272081020749458989283802932227241937363859519\
40448729249595753775034434096118229001180804204524746539257888074656078317968,
132699039031249872563783218173257709943334653372581165726180844003915363057837\
219004481418607818591450575112972083097375513153582895980063270912436453704771\
961566469246741249347304271121207891798536475219001356212545707554264805273333\
618945244191562456261835279795265078268593576062877863000, 4959735304873521328\
628074446962162345692712080912526363734653910826352828814428713392654926838749\
922494613043766534872420126737785386498300271751683233944922087276735685682516\
784167049559664492025979873875403271734112431127560810917543172920825148470786\
30283605888663990309019262698411495436, 18537362953147929322610793562207989635\
751832974640751886490661102795610217248194187852821844467817168969720481861330\
158375280872347521007939460427723152170598000279403692230699125441014681142289\
504190520765130456107176193899597628462141070954921145295460684483448575610882\
08188845035065560264, 69284509184319409011657997788415641311843353238576066150\
000631100573753967495223488104659837084825744861988457311486015528685148286032\
607009426112998222360908820249804168294637139598194179803514138835752056325858\
528621635449025796570425858537287125035056172130811102566725563696112092568285\
80, 25895427115508775053395338033472332978073564970965726696373342384258114259\
053300082829849863669218595088892792996478260122098501553370097897936232614056\
100927242129929444555629308108192641572759105778697867538780393926258871190553\
061204399745670201366821089343193204463067480398723880837256048, 9678515720678\
718999326289385220566919387835929531822451103554783713131633104857148187032107\
180695611638265659772325993203667106320530553612500286346319046414679705052419\
858436057334142391009273152382431815999644668523358345872657833976728851323646\
3440810445992219830663159870356624117659772032, 361737217186475014611912969306\
919003491674927643645903375599905018997824330948197523798339186433129815484713\
431059761676534446887038216504876761402299456111345704241431127223947710143045\
644544944538285592095804184115158382129903227514401646981799666363053550647143\
185332607014557108631807118464, 1351999041917895682793378263317372100732109102\
933555723915211898898170128679931218571298340738782495880173702170419816663678\
085685162581964312329218402331711640072861533289393527981063961202881468077585\
092365753711944235549247382004569004080030356304387136833447283111002309233114\
847857074280960, 5053105159553088221498313217816682012829343482918571726331723\
414655694188874393975487867209053780229939587535521892639433105297618431074521\
709819939383237460710167073315000175343718348248741649871807481436364495637811\
316232174715758498520911442530468162037724859426694974406785077252696600962112
, 1888595957222660064955673669227219032852478632181587675380729489862216196575\
594212580292662371903144973895887391252986817358495724807258437536215597930378\
856185724390210613956893970890997728632988210096001597884231214378724143488354\
7207628926457334529497398112039764614571838125231303127554078388, 705859958980\
152817133820403594464072610250446045774541216283995284345324154491359356866523\
573920378186035349274176583117840776491582953597796047178277587589056989462910\
094165205801598868389975975999794579258090613836347483089403954369896989440453\
20641478490309739781638948763200284739162155772808, 26381337730447624208912037\
892082224071362148987816690900009793465192774500299913649554085389512295542853\
752752637923728630536289673630952376282334983531183977145356082161539183458545\
984657821029682260426828067860199962312846299093578713540056878183609520390272\
5541731089423036562761691004669295196, 985993068697040976818191124612718615521\
693358394844865733690735217267222608241026795075428842855733418063078899695694\
720850999774399913417764519344885623819480012397726073235789842267079201374216\
969315842252367295998706104799222399006323227355843205310061848925710292376288\
391595918911683877088104, 3685103550520821302776392387980372386907742384224605\
203197174840816381208405564447711023028552832081787443330624006555817045712809\
756751171476309270576103378830715030386511480158496941552200297232087141145455\
272780131736824241017781799504778151959739562214337307952913882345812515316170\
064988183152, 1377286594287139667760914187676624117019891521370478022219140710\
137835538066323294573293393811622751989400970262569707102160803193289542372922\
491756735486496089668281609826889481419681199153427234092291095713581115517360\
214688529207944641029026170818131504861148580959670644823174491325037922381371\
2, 514751641005368388086349238600249166257475747946556605854525833679794037292\
119899314827201781690154695699120038814446724416941300003011269657690911542274\
356311764327711157005297733673919658851647218286653839577963968868101198121378\
10276231989459076023726228577191337801137804647324551935220080430912, 19238444\
684905252783870632943575702806133130298819612809789968056810361083110542211079\
714710439315925993725594790385507322355921869704016566020888469759608334220225\
343785065688331297181199404630779933334496706868511930773679388319454304289019\
6139200427469412891008784032163041607314161206763697971608, 719020019352053283\
533436193055371153874832893112237723780050701208335609386803959917287262281551\
796047351085770852721547913408543992951944628871379404906925160687040624200828\
870292811554010853988290371938152283419531733016663596183747087792943447509811\
085154952135067829941365334252484596267414156300, 2687266973742675837322776064\
839526074763434922991263773331939295923196373049334173120283847680246015182230\
188874085579375605831876303621689327677686090808662698061124686090297892411749\
902391103654465021598812146109366560458866812016964161223051076164933703771918\
496410355679778209979383201620445146536, 1004336995239607387970184193498069410\
626420562413182951286612045851992866758486241427236414985706639476990424877749\
194843458076394551035467084065252812447752955226597021075355422410131108047709\
538702527755487704143741055491336257416810995829681203915913323715013772975055\
4384124403116303646573229448212, 375359078334455711750810244752845359277019174\
013399532353813138616653570515706595123415503839118986333577594108454215285873\
016634350260633609335053385482621008948353592859440503525452534271187380234927\
242244040241126579875263336954147589419651323570328453415447866636834121576603\
93428233460325856983440, 14028563751033690208070538237368245865252240282432356\
525320035532043401475401344177374457422997314218129200304142955663174790175060\
991533928943294894148151880896183417615178579222841732869796206954176712505022\
379029582805421412360095541422298914431355174605788715546031396178251689502622\
9938149311058432, 524298147225179764538423096077362616616993812918196966736518\
666291537066613256561257358481598279700197791863512194297494984765649881120192\
828208774794949998924052692262166638829889539823535006589420551855984599972007\
067374796406494093688277083193075688444857612889173070469188069850502340725738\
440757360, 1959486461606971847387432177088637986387985408257177860412163942579\
021971449939677521623273394383565283306459725534764959607522869718543589419056\
747461882205916367944266247555921669154728552866730721385171808872785037615651\
210625457965012802208481573268805064702440050503022094720308027797190821923145\
088, 7323270013931894212011023739926604310905369336648239618348056223104000136\
826349293306941437697504655598429522431337587609731178328631612323357446137717\
625408952355552990262986563585044758714703174584871562543441333701171930367392\
607489728108210373673919902859365461938171928110195359571140874011964925056, 
273694876265269545208118744488585152827444824595843269385052690230682492166048\
297010851203353214813693547317256820517176324422496595643360801795425613845256\
001192475342794253922206418787705657433776167270803473908576389672894398915010\
60678737591218620040738980048299913592529778881758598344492120132190404, 10228\
857579108679054084077027497425709876476361727883439013431516413954259875633512\
028943394256279660462343696186148788345390498778731888544345039605891993166031\
834735606991651481780136272241181989994717519524347625848674208163168037598878\
4864927537368400677568359319791898690020703389081124068448853585320, 382284284\
829353051248048728966013892871019031443964494969880994182544613488279544763007\
136127273535509660886841992480575461885373190892877577217941314005781832652806\
375291009947637754029017883039055023859801798076085766372268694538190930939603\
510257600332793252825395074972818266201862872100561447751449116, 1428711734191\
464431982643607384644334854184984410420194266295733185925381850122598190751052\
861463098237752439864693825810148353411762561679324196278591483100620621799295\
260068768594517300545016825228378042163673737517497215900910886846827061259259\
766876318835609778400148616557347025636292192762675921750856, 5339512844942173\
029883320199156554005790729179375975629034793290188500476311013354204469945392\
790727118468690561193063055141816466217087564829739495421585335280717968376144\
770826178770929589380381615626355071755438916910591114103982148007725518325499\
119918004582856275544746913452825355463109711189830784000, 1995526600111207236\
766189556666217214986299481237567464712021673624416335289051344348459237892073\
957817058503131618103192084308063812879748995182118002776972428645092738677089\
596770061829083757462476552924639942864554134276382966580297922319334787673618\
5903546394112752355365029488996439808329730191048879888, 745782645164988721443\
797426480292120623406637619780296110357220763295922575235147994720796335922543\
782110206705508959485311334937489527581077258941675126861368940651290603112554\
216453698449778444532687496730189601121639206528891950135849881204159313009554\
71505353394660555980229242325425514924333081088560400, 27871856323197920568065\
098586268152401823494065065861522632978328104156730316723435106166143364085555\
270689487319552504403325270313492269029777421376781291408235117506924536361757\
544515142745351249270982626600988500228416508210634937282717645047330449765397\
4568141713077442314478008552280892308642011668023512, 104164177922752101917596\
346205119479925705029103109088844113316959349891890906936775944788235618276420\
372772305876884590387252692577457733746672770128646587814923500924870105959431\
727335291551418706920151469376571818308790646810052508422981426466202303961494\
0785823498449789454421807416934363081162093487034652, 389286878435983003210923\
385237897980909501535943480322597859663582056536466173479342482183884968537164\
436372619813712146396807405844202353279533007001667404562525431125828757802267\
054531503155536651930778381716395030076525425545576009387566129538256437585632\
6443386329718629927940551964274192848902410262577944, 145485604422752575667235\
405076949620874107193316629488415672120084612999325220223799476765661661945921\
610108681393268649098977535325722009538388960742426233215014465343819410963335\
164151797636488494838898876752627929579451286071748249878660977039175787188238\
95695185933728909443226379695421918179908341102622772, 54371231124708999347307\
465395664474451393087824463184919312623950465375421755994979535007852652068552\
166126217210567894825654556455312938418785168623940861744117205223323728019607\
535334155812249000525540307196917005068785751033224494887380598893662083399578\
478574394603325192574563549503072496825882239185049744, 2031969579570319034974\
551186964882340095959239791152930040991075429468280146511315976990706913916594\
934810555220080437609271242513480733534030953287721263340993770446865131514475\
445522372718643825383992040822988161265759784690275210283427759378349302157015\
13104252760974054258588838794741747138514857683656800288, 75938870271872672270\
588608238886865812023844302004268700224955425675531433298001080941826991990920\
451538679089719549532073923439890434353627551472044243862330016226471921471403\
241375704738318624912414318775967207034851683016072280350212450289071638366491\
8545022913250247622706220244781833396208611606842072404960, 283798412017211073\
009201822107483232169772586404261980929125622934754044310089625810013786712264\
939873963768795939324253905524467366699066713083429582643190299684337380543398\
660467223663763487050350123457123736083190022143214857896139885141044308597092\
4498299421981177744271523043143955846227301268236153075516000, 106060749850738\
022169220981475897997011859354015426122941395908723509010399781029478781482440\
385149742335379694256126756488012052147830348917632283259098071033268847668165\
306157118326715628575583951900416560583945717330046609513717566558148105298706\
65325276113793427997161032213756241242705996745708435489692578592, 39636776934\
249585609910464640177790362694506947781301221076060166627727101627556524516345\
715714360101515157574794275902451587713429251837051864651258485149075880181472\
286342597911396975960152488733252782276765985339413529746793686042523753075021\
441703231733164369734156035093130339509436036740164001245652210350084, 1481292\
701427419106030053290102249610436739296177270032120481201525176324505763137725\
953865520047088871463054890471001335750426263106117238479341295310796806304418\
957865071814725115619092255719183473493841183065380518262264966517115907058764\
37888893843526781291144983811131774230623859578789389533669737703296102232, 55\
358249472914166142011909400355851274657658345382740490527812016676592375872707\
815354527131682046429160111452585372285718324200771467949332297112959198910901\
861908639833090683376451118578896102009584639361518538252871575013735007485747\
752891647729771776049186613093830762040333740224567224770520997437135519226430\
0, 206882012852813631128302180543108163774849112390678262278196726614802948693\
614192583570243693208357379436047144774421054358451716488404957356683791124034\
213160280396974145006155193476137756649638206412487372473444812427310437688440\
290775083268749883593070407990698957802661836481876651157302020337513947022633\
9749224, 773146938447782950829284275503822348605804034001066675364158139199503\
596908006653192627113150050169364246879097580100076004453322329340282553759309\
877548464895430121281900961510669778129714514240272096648551085093974188236162\
505706467855797530830993839839169849507050919776794446815108913098595073793879\
4782262802672, 288935080982873017444500047930981083180782438124177374620699435\
903621751247158695662482596022694161436713960563486559756670337679712691516826\
085563052144476425769628249263888350547745489185129171535917187877107843675243\
908293367837979473117559892024392766206718287801736482464300320303785649769293\
57799542213981698768, 10797853723548985872931713387517749178910909729174031549\
933892379060585419956570580590706446634161379200146668456823637427694540324417\
013467768303521417482073814863272499486426496372215156327655097013924482866021\
309789691548046816472250313072932463887764793099336580960919434069299770347050\
1982870382529628204757087328, 403527874206247102014250284193898220135002179602\
941125929091625528242156279452366709255387825294496099056254416067508143580547\
060315879564591407062469407588459520407892219149340864170526877419828239110312\
947013697546528645573588469873843355467873157279619288651703245120483672089726\
442404332936188753766303381152176280, 1508025126216074745870738334707676319934\
691504105523214230017619456044721048635736564699185731438174314275151812431602\
263651212775180229713156930935454257750238895655449356099351099805470180580899\
553281787480976805345005135998606798026883972243878756971987996112530551456533\
150564734196703753024163283555737540701585036, 5635631112449611615811876944331\
156854357999138853634163596178396106059004611068209173999981032412175622671629\
980708107742051675511312072158597670790225849788278859930835183619592038327064\
572206350943067477790767809853440282350777738557809849510053407258903172015368\
016016087532895323608295107578772125207426194735343272, 2106083009427976605203\
674522318594979159451477984430272176689884834741581936214825429253875933957956\
376530159469912864143960219080008888254890141946190588365043692691016468878433\
957139250316408792960307945565378810610549954276757591062848020168684537614295\
2777263128046752911552628692756210635708180847840633106900362356, 787059129430\
278263744223928108642854069819303078541531230658826345424166181685481201435206\
500880289642183552274075673227482915697187797578806109154938666068651304808194\
598222430232762678800184291744220408842886830676994418362937109028603789651234\
83398382249148215594479409677274279604946401909600492005814048504758055056, 29\
412923323719943727421757702703691527733040947863280633665962574632174499415187\
558011320013483926810329489331644100190797856874516278935021034040428832830123\
383824579361924730586488724553777750550309947630947188456015186249124792066354\
853368636041788731688083456117476969273589722875299608625515155736498438258462\
0983232, 109917787513364449272942331696786432407085623734486756420189661956140\
949456870167380152803978819807785031139383294900079474146014564540404234729867\
055348399419057382868346214378236910236249726746112422304411045707265714978411\
202270354215555974327509074399005978953901685588055861862635570956479388397530\
3612399789397988272, 410768116329255015799293163405154929274705153829609533545\
968614785244174644812151296393082580939580516284451512832554541737090370195376\
936039420017260737929910002793234590961034130825290783236903798222278996202387\
888678175329989873292132568209347467187872913565178279995264153772523373816806\
8956340158036332205449346402304, 153505676387908276859437099906857937584994138\
885981334393180815445458384587951572653449658330021290811584802770403042021917\
239083155347852716412924987821739320308615781863114538135672552775469868798049\
851642129297531715895050568255889674437961708192064437290191354707365567167240\
73656923103845577147885387501257854476792992, 57365544640037248843526838688973\
459149725773528550428551226304698272350711746827965622540353545325311541438338\
416673653475940512940230708819400736932254469921349843898019499774359343529488\
957401906172556811062251378515249708701778468238487313100741368198936556754073\
401125167087205677706915212654570851958481668323987049588, 2143763019511378247\
169503207886631846899166445150026848355983541838720366077123769276931242694847\
121838584415288127140379044395094904519651965598285663417502937521654747378769\
893323617346859905849032649270645741610401438409376857017385917112915713317796\
10253047193675562750980858945198913232447134553114392705168107791498104, 80112\
706576286719125631682675206051653936893337185441438820853275550532135634335335\
404743052267057335284036463109840597738492504966682730378411049590678571230153\
552652420536428662563623381091882525232767397391155032943247221471970708654677\
619428311250585540551048890307894333767459705969406632193088097578078222901850\
7809772, 299381536758726676805149642679119508186130790086988179623556377167480\
630158501013491065671263088227626984000273044302224330186306117396720171852233\
145866558075076462516451423727878877634475089623033085116872008677921078921101\
249802210626570112283986498959544379292139323656089397936351484596543877116246\
6508540158593605958824, 111878749942677862813436708144285260248429796813094437\
364545831016275702939634970436094019107163861132848143823188615899804783885071\
071049775387368696199706008660134361170331121963795036259849852835398102656185\
211987896894054044724416681839402235368995932609446413847261750092588647939145\
37479179914548144675072425932598835648, 41808942582923897755391472277165997867\
771452069129065616124139710781034925890642751565272094300575479527958941457004\
174712239583521702094951037948676138565836439005694800968712003305060194412385\
541572797097717381748583295384813188436849751782838763904648231140389522243637\
180132645375168398621646072059072783134981336679553488, 1562391085198012253987\
977564726265451772654671636711827310567637467183822657297575935757605048316355\
264866280058483966620759397154584099223805884212846041518503661449581707041520\
969825615003561384466968546826563333668074300571533931042410284934331442592869\
64284134971086194948589189086561249247415223527404890374376602329387184, 58386\
079533843014196432731332048679260338621781589474255915646659285213492437044866\
974346630159422674530321167807204044304369969349899024676504054012517685716493\
618604371347207473318053354630477670003425940374553610028221848933436520781840\
747836725175124636406971940735705443325025969287303903963091430056507290920024\
8974729944, 218186499169475379299168249781219114385928000795260339927671348357\
521780923207261651362270349017007338798422895261004220770065738877881795811986\
035906420083791790647029340808802628519338893618178566315444136868794717937092\
918379790888317021444169137952779750088546973730407264285256263896420548690095\
2602909836800860298739802492, 815352550886398589201096920272260138420637265780\
056873502509282937639102941634859462071784269206227085730061882914572837309491\
990409271455028827912031732372623205410104360870956224543756912302117713759137\
664184914742420861991674375704052278732704833356093977725399610854894693909778\
8755227991086449755627414433923966124745722424, 304692664517273554997791157532\
297527923267413602059012525017075959995969128499064918000733411370889845438188\
910138891486920066734751038610288204467655945326614815982511684383969463959484\
704616531766757920866463511410576202786274859049381756273316234177781759781039\
02333057736423763889919176118717946128422320488670420244207956692, 11386167564\
865009550447329646815263089959834604103663148635318618558159971040388491426394\
508313337101933246512668043131956237858548173691198486901754466453187491234855\
833104014120182400760468767992219800203892258249855401888805459856742926297358\
751034655936075172765210272000431790867310267474144733100300976057160800379966\
4940144, 425492739806595505734966565153950686487051146157631769353567531865310\
111130741432716132249275762359431681279080609046318708437482219887977666564923\
317378256518234610259759056023405685456829928626078619917097062673829169343267\
166444672762002982463279368625425838780864212790911887586100546594460901406027\
633258989085480986980600384, 1590031587070769437596633974672148033197303695805\
808217080017388808884464779055313867390556925180424943922475877249289978382389\
140287169283031377613213962910917314907703350090230800880625135264548401317798\
777393491557339808390887664457934417583639532981182610866916777102553478133217\
323122512434743631431151268346222992435146308096, 5941804629699045638120372816\
367376709015518234745932064104366765875273387106320163722854333705065133303699\
920984282706024447412898548015474812114656714601451352648326932298197155280017\
532097456864139602654457216019504531183562313692894694409348713894031549030868\
204938034890591774562119658818852549122746597130303153829539253435712, 2220393\
795425751328544253959064236783262995069462473082164776115276120218529698492680\
495373662927767325430349517007664444124142891535972702169563121905434933514353\
541292395430213194131028083106143102265537552809887153241654904093766339616176\
975915537958805292252888508126851944860465996424085803817367569274798494470802\
5948472857248, 829737401904103121803709081282837526549500016738666440551287226\
941712851508249273592263367310199688348341337249769924948147471824320185946492\
281586487265945675953697792856131450158833106984715310392639353301723523890345\
113098900519904531216085013845536091017921703051874571419640224008420724542038\
36895894148085088320010152070759268, 31006329459216970749297400503036331334404\
291687112214091730284747900157720270555978756380540354292320065013866830408011\
685543098416182987566315858279615879520401241300222973362813086524182206117953\
644299687805969759467524732053009792548609359768615389357147198028498782537598\
8834761273931840466508871159939273398985505365137799705304, 115866817667336214\
095552955100521943304664413129328212614023419898328863078554217441531302572226\
668335436081945565623447992389373725504053104571286415018555252526526925597110\
116267543423109321725620338358204378599057244734605417441487648192199408731264\
741573834588726234079262049126645821358377036294848013572387419136925554967532\
6028, 432979002507641705305036780900396448976786022208768804096521851553774573\
007085545905882727388462853781915230122000530259992139339477363168383847228145\
542660844131426044731139201050055420492097480266115384587316414240691209503982\
174234858792931705870975924702008958221849799999397020524248806602428583503214\
8436206415415298469545818184, 161798179311821013535450494219942580846405349477\
604623490752103473032835064272009794922902886959912159407049103882184433042195\
395722821303790776713409582299005496347872735348466368237333168579385496365004\
836028206819720035354923403220339763869190190670937646056764438689189428195777\
82949553494883499194056164722732212680373732833907088, 60461576419870557949533\
681837881127074534579509835385323320414217474668454504463405733203635246242177\
645231307439305528184783433340014928251764915461427339721731800078209789799505\
342711118559533514860875260015239967642868410758432212815669088781792918839195\
207590200149083926969934566866022903630998225039270150120752271238117704662352
, 2259354337520974755649576973284915109446007028704837616160451968376205308273\
187877467075839156015078191038986417407252004541797494601090702048541679258044\
934691240336149252613570247749834004259022359374478101240835006569371409454237\
090341480558340046528126300063284561649202429429274639066990973161992062164648\
00812705820932073694537184, 84428344989291619332724280150781366743715177380616\
774871424351224593683817762279775791233828551552897404905110541864274685473901\
821949221495121236649257199577136317644461410943855824243256283265066422686285\
286580922832106333551003321180909902799872771136580398631633223445532646909840\
4852453666516461477459124874037168115125957834332952, 315494110287956092930874\
876470898858217151454291933619016870642518021439237214642679392646924352445849\
838722937713977351295522848037926893846605758183711248178884271566869492208928\
378895577073880105693051940785917248794508458644944201087964058534029925256818\
121372042709278692943658872088313807227440686510685771549477777621910871582290\
8, 117894430988626649556073276373771059984978476773467710387379193322326613080\
166479926699175626512477928527780780922697257895364465161261744151158338215804\
332146779757035038804377723414860534967580937454205125181587422619694366055232\
688074897678768129273436978075755477375229612361631785148241272259549069544441\
35724505523255924865890172568, 44054916548443100442985075444303967061128464323\
084143511665468466956666494143142682188208396170093085384595412237865217998230\
701607718909002701602999916462719970541750755365429811904368690844637377256204\
595662020354497327519715932345614490498525834125137168246894004418657405307802\
606412337839133568964552945299411339375418062915068608708, 1646245254278130332\
261813332147380482824426264947650011551427397117362175118563826306695752466050\
034067888019962211794099116042373510123279602592600621649651808913229733279916\
723196113638996633906421265412771471704057752178663575699722612868347390311494\
462034850315255626681035450576068826631789644802424543643352817782584535316930\
58849936, 61516802414265818175112486498837100790506913512902067853951898964782\
263866129169564139991009385538143589661536641410531775850859715901518155264532\
060535476188366294933515960202453908629294147376418118721645401282530112008983\
243755418115455684918679753920159622955979402467641300460024515917002226013178\
5694153505540916859962253490573810304, 229875156298659056452440385210470191637\
025453235221356680314753515066282045232310112241324195702644740546229278578411\
891240231715214934859742720048504772542689614516283637880824870676257224489295\
393827477372038334749914466508468682569263936242306680929300428105691447797847\
1643773794334488111610848929322912083298552664591500969140611778672, 858992540\
208499478597117223845392849383986789349995996175114459808590264414400165484381\
396176174929983780407748015514184170005678977034625005926890492575688673970982\
511092207954946409078412154614569729374628895718187588682023346696183387692594\
498532607990764023472355676246757311511454210713942549194481322106908789062382\
8875046395005392960, 320985800247765286233113440147523378698664030645580771199\
958363910864131790846191303744827785771029648072041713014447629666891226381647\
012664580000751460588521019587488420820266138961277242676791939975382677982093\
342068154444979594756178548385939412351774825433211133807877093166991879256900\
44283977916067395047118020500233527465947229046592, 11994477259839318920065011\
782835756116510313470741882958231305450163249562105452723666412489884014639425\
532626093411270970056563830787156678183293485988113097055663013205116792339946\
768552703219082510351338535154711583432468615220571393213750715206609175062479\
877532399488731843165526177421842411888993994367560535106277483694184740786202\
4036, 448204187751423411976918340809466298810335839750366516565527908069058161\
026671844948386168021767785827673029087734631863014798929064694812948435964736\
088969341068726559973618120159557622892819377338462127683309671678562273936423\
501994124483688407145685089897785331023497455377131390529663685566183106265052\
455799188227001598343494575075976840, 1674825549387675543864054287981832967030\
462385449366394156073549776537454531857574197398183374047986439188935632849865\
186827525761423976678886619914117069472401181508379939647509839833247237649166\
598751905316427843112396612302958800681770572046601060391609751587546349528867\
944563244052714294840913460871606409712533003635403919549229975385148, 6258385\
783500143430237433804675759189183915473397680446037685295819326778675300660599\
988974064515661464000218338472325683364033142322143501657459694663857874874392\
837625274972402191189783802605216834613618938874328852213173395664335647254662\
393411113569718977059088552244630103199556999647352491452627014681987044377471\
381862724558359517950472, 2338590455823235840067526995069186783508787196211714\
690789682668815060023783487968913143574813014664087399473925177940973331383400\
570228108051818138034404803132638692246246648990828484798820043872260983661819\
852693817961480448093580052477837460398204279055612598077517062369530937468803\
0904857908651513618275905209728382492615797411027467433472, 873866532784482714\
634125369619565517761842600329675376737089614498563916197188570886278508993229\
622894846374231421706913863135700639177247758475989229636853298165972021026491\
412639398429020166799953479271657510946236160061860844449244074845876156967000\
280828608690477233020386335681279867714108730527742732691099648856184700111798\
07301756955152, 32653905856457391664374762169870875217169302694275888709325441\
869906109490032221710399557520597897259087583541148784750898299354959280295808\
727979340353969406993700070583965456389287146534751998473836376961374543262905\
257571692640167943966647323783363409980562296121142903457945024350824088628622\
7013956673129446332213152334327081191588672418256, 122018101519851598962379449\
008988649362572221512757225069528845202232284651394332659115752006697006504790\
645158904531755914040971877458694356357067624901290717666813909238268409905659\
113583124245971637560006828351366354052410493694890527641912703224723050457435\
074312725010113277954503017194136883621530180076456958351632718537901303505245\
6059544, 455945035939271861117617488753473227130784943098665548206357751006089\
815054023432752250710058660680912702374161177772034557968337745991286100773925\
823743858652761389289789677303981452456902515957588816859338430410290201482261\
138255265309645855553819492165809371066482535127768411919588515237968611826174\
5843296041374930346743580860844931740684572, 170372628575513351231189613128568\
626493151525663862430118103347259219487304362987086097212059094237414736163990\
976671374990164979374345274107561761649261226268280157560416968004245352017090\
793120838047741687460653673962742368776756446719337497397021953205455634297164\
358574104122366950636942654620485751259829546677510704784949538170878637779393\
84, 63662877301205656193556438959465452640922922955062906440440899159189157196\
575555137428597373141986594013485831302994884305095280660197600719655035242355\
310708897803696691012398678666317385103982847002223257043239026083519014844536\
428877088404269933837213471433546926393478820611591882017752058328170045045061\
521137474608957595876953236917384940084, 2378876039816539276854453628638051343\
879015099113591291182745988322508106851126163096672425093442356762788323934279\
306588821892808435476958808904037411988344095410615366204294679735883044358434\
016188158167915437437466863619455959681264852694687059163635164675630599609089\
90889692988077765789268415844697003963716336243508101632850950761073037144976,
888907302426409523046428003450783209120045558585498163121881328932508975919601\
692249352785602257640136423712852540343560558484458571009522572892918153472269\
537839344104350046262471319715779682164244454608951167116392375857015348841482\
918296248021867780817391466925296328949566347551436991735880480638166822637468\
375773381366482172639337530758356576, 3321545848905056640262250720649266569532\
943848889087567612812093069523157490272810332046178414187719147544239486365733\
147013963605890829400778519983394843700433707044244569615439775813632850836886\
029520366507407041223612341047450255794911861959550012094734971873341198493658\
436509623198903166440500473068062708972931252446362815701790774043358767968, 
124114678854206675913944528728571131169933940461267837671803607619558424862198\
295900424573114635102921370463890510681503439100132553377462183709619232036121\
323126694614224789382218347341003837701582873320469970586207159776022921439649\
642204680808107668657430517968927239749967159348039804067940493037200751459041\
70572280570106004423708914905959375264, 46377268444596731968191588598152407219\
488976091590672776539985541589994780429359225313589693697576039211664224630250\
151193910185506207312359221221047166949047145436197988770977491040346093275666\
696050465638050911439490155472928687420321322851779122852865195378763551238113\
711082268156246277034780307263887050468524268318898438353668800023389731123968
, 1732951099722005299742335063555132664394695947811574367621123412781701640328\
917388507952662117241101431843870133196350678123416158046338612326648164557493\
237128474596225152580115413827876787465259631287005598299130179010082521421297\
544532936880207265963786719408765066102022223838084765782852246494283585192085\
55192901094916310462241821525250971694228, 64753996517212327111160020021335450\
810730833764566349518640161978034498291792530923509115233762034218808380792306\
624674497612426339821348550548955974648078504772199487832781487186134641903953\
716972238177489995251214672456690310904295090225698572775882320507671762420373\
586107329822611567130920310732768419712304576916748709520743911196659900788516\
7240, 241961337931447284394161095204594618476826447789745055125427193629485570\
785867228235289787981557754553602274827011372901860745367044036646054904547383\
773302322040822558081515466564052700007106764314329300419030438088399568794808\
102170203150819777732822408966304649575480878108795423313357420261435067918233\
0694690323030057739932775070282384395844483836, 904116739100836387700920981879\
800165700053618805569490588489805298636268239420131233121809793345139259128519\
167793793402184531597035427903632687409572568324448200289555671581143471211604\
569371452284634424649154507481790406124732272108315985792379758496281134562841\
543270842112941167476345422171862842708370583193265693290242725863094237706452\
8468092808, 337833084544350475806222637203490505613735732626560941496685922889\
277070628478226686033608694715052417350024884796027338038446297003280831493408\
428131202764420042763320444862751738787156564197940817006765123626718042601254\
675818252299668736439578992812419831553215979827480459346978949484438756701907\
62703842360279435436594042826324768175056520836704016, 12623476782064083800751\
974723032025596245919161644989851688216271387941300131035909110426203907975968\
811682898256449262784359377552869958945242676375008339372901659990206028164341\
694046336722847486921773264112643649241059975029840882363034059522409525916410\
819091078517979228221011717403448428183478227059510317577702537898432514709081\
1789386747583170064, 471688115585568074192436940909324281507629564821620804514\
864398377563520960426349028119420880398193806588224439933942478601462031802547\
142082405743151786829091231080967043921670479109615987426557164997246886970267\
687634779831632868176737345487872955948346220985354106437898948848063235654733\
226876595677177764354664403743865816852245814267425821929943488, 1762503657216\
186262060032644500864081312310518804287423619956590857462045354525067346633784\
352020782627544813002142659303367578889668777052464924037115110046148567729319\
305339064429856417802917972290235914047158756382213849691431787737154034157627\
434285703613193352999974572181040221762116759309322141920630183371325273572203\
447556980514506998830693334392, 6585735229313628313895635711721840051005871569\
955215201048147429940750143283724485330598584687061424322106021317584075783746\
565081737978360440334557841775996449670745474448154863521229659979770077341117\
703840594298050471009655835919282419351260449929907830921390623779211538539354\
077854464101869707210835130055791585841661043557878937774536213490886290108, 
246080757999266559974448042232583758371600874955254387727554030713892517212840\
869370110489567770473811713461588956393947066576047769402827338894016123307630\
533908019106199253450995893465824231934937087622928912632921519997706096382743\
213474780225524833295813419386588932118897362510645083008036641160437158442239\
18778037822415391916279327536531567331196888, 91949674822000220428335165298395\
058148880126258616257088886395539906908297503404593816815526296211783891896011\
247253534693979802810014317571321835503816246340601856574688765317032272810627\
447517297399607639731246599921702506554354513820986022513362468878757003863980\
755523486193169773571824702840175751632307514213756578815300842449650119839088\
963367770084, 3435752686174539952304218124638536573596106972421296290410655948\
430280111392525022968807862339592228887805992747685247945891195669344949463624\
827775959003982913174988823866447058160736921698454647448817433121127483224671\
662077407590848096776773391600189224298901931733527959054084336337040913193467\
50232035619014703316353935643439332962914545918258722577456, 12837863379570306\
154480765736800665731600808046374355563835179959788612054997334705928210073524\
599924329467278486381547666826617033048054367476157366080942183435722573761031\
876540642600427872329518796512449877606603011876945664426269151703505277959159\
866763307951891250252874720454687277406508039909132535509374170681061245089938\
84330388488788325435788582592, 47969231973472277855648767248735400738354651297\
241610934713674921683018257150992964666778477296218620219828923178193265107776\
239041377906385121638382003373130644849169469790986331651896004096591754405750\
292746332855433856312582545959482180250012680824388067745966639730398094746325\
51876695316993875637176526899679699457995950791524261362736705244908164475760,
179238765429703016403777781476492115341803372803853842180128113109451619931903\
833516424466155795970540580026465938034238445558100329841064534183100166125869\
863071343639199752490216915995376529305027209878479362718897861463314007110970\
576493070885158228568620415519175749723316459155742427570459739492046277173316\
23183167264194039702936664198622338271827870016, 66973082565150140410213955841\
701736573939165143838187581008871583460806229447865239939437875827699635600498\
283029620484891425791221004008728987789032521174933226138889288775645329589934\
033791405035626423945387418145180791512834842988111555124113051926914731871192\
290704711498112853091993421952787416278596672527192849707541191460201291853534\
650142737815770464, 2502463789608732253057684063250158205658218046145432706644\
363665077329429546789467180034770833143010740968863412834932366692411205233427\
891137102885166863666337373088629028932239902702569704770577187271585011560465\
152943190226005647455186476397769547430221565279834845631365941615334817923013\
25324927849670080735827684596147006136087682647151760006574441713716, 93504925\
092245677018910054107704732285085869375085968578046925000800933485248934857582\
623370313601247087092728322814825304977419446143638065897142678338532704568376\
233371291390866855247652794103741897166951111899234323398881428831579494325090\
175912661973666121052296489986334100087696771491040784165547949895358049864020\
6953643825328010981829807980904506379384, 349381854078120497472126225372244300\
562836805873893108253828787405979728385884460266802423529593119569207245551175\
745839283175320033039204914504440358291101629300646300235181118141961895301426\
661969011149381532302642143915915055472358086600316081185428620410687452525652\
084572327437175739046514646601107988191600798218166842376703582649951821262665\
1953011237420, 130546544352151039744171901531289232187548795353228630036719764\
529781579380283093603361991059303986339259709114908690847505089395854542643575\
741481262779289075102432993198321469176739774301830725193167449708399591131303\
864463507142706933580740022052595393274533150604848878104666520057652820518358\
51869139334975086117983589845693985996898784282557951453726209768, 48778629547\
718236316045707917202342375741811808448601141331401120223545311154363066569125\
956724159652908747453383354793435515511786539080156278775124409613781613903537\
196660022266196270843996816945237013919050494342025533451371276832528031406644\
102595914148003496840448978867894732679196975524768768127438233255444949398555\
065388070229717515999091706816248153728, 1822606817693016329077835660947751848\
290288437368104541333224937182246363466108864055611107619689260682598699489857\
382029434165253724906748744357231150629910828212792845182577169235416730967787\
339885380731532747413478120523550023831238726019304276706709578287570046517641\
865466571540318567504255248021693475513603803742317562716069163398748334146864\
87783934126480, 68101326415489034422659442079324925659302796585105451536792440\
738852595153322548804691470974629522608249779903439705018421562170068371220179\
357204365034545599549881459344171557321718171498529576624209418152830219067256\
549198995091065496121879941828631323969146963438336322274713864237822267782793\
5271452112337137728866692355655860326058790868941148882227910362736, 254458719\
874659672155233792696868462484135917269118838149701849406602482517677671463086\
188898754212119479742577190351564531104475921705499068563620259546727102314461\
373615203323935551784049222289006858440016537451654434392644263565084225719799\
411102407523299200219711925670104938787572504559058089272660488094213909033119\
0078940387050446165958602526056484326886712, 950776184350009946265037441105902\
774660023558804090306695529535257974853795547251220887179677144207755565395292\
565324177443313809570696013787207802007771796225813953055269919381148249344007\
318946634076943665299049826577505285558290291867630558036585262666929668195916\
607817780529366320607003549048262864567853063211298283541995825057189637472202\
2521261573563136316, 355253563874662822365041580117913902794322344985924340716\
171078740496443329556958301366956309498674651455533652920687288082583248243043\
416597509319298113811558452028422687752816970397266103334047639875187705941952\
193415728437287532391865860594929103788532575839620692785682276912253177319082\
48896741048263558650920230169782917650005796776847629070672323284293867352, 13\
273876929729582447740237031226297321194791842489590419203844270312550106310069\
271245407471925483180381212430772261954097136721611624918065884467146134749124\
335198249834724415124453166350403015207233751489430812236087668688217243038158\
609522523499713539838149383625212725662699668009627685969503706441121188001105\
7679477823896431256319726761019958858809665793182740, 495971049746482602776754\
836270271224934715669139489108886125718776843245265481773204085923746157141893\
972627391377206575886959501384360436771529096893814775243036963252235301666220\
114988172732747137536449393121761362004753075462547450698052738228897654266526\
676506965831505010447140580565336964946293329412816494723362653554178930435595\
089459382587070721936497320208, 1853164905332690753256646248197406470322545260\
911329163567487785993646780427590620880932988826954185101028194237873645220756\
762828001656439995095915868754732447660917103425895839626649495684413293539758\
544483894692893891721798489744589538009160298716786276161149819227722682329783\
029947398440407307028045788259974205183661986126661028086505277564467698312554\
033267072, 6924222409220807273387543924373820391088469280426776602312603906858\
205726718486942750041938928622175289140393288475824377163493078260227174392353\
351605065605071978599480853301844673564255863509967540638974380434675336236970\
174611750256463628524872954402373500943153486842053312902180451674887912009113\
019688364505742274125667862645738268260730174707254542860206482560, 2587183041\
551724546699406629859458067093152332011661965534508105067653843670529391044258\
730940649218993363434018984963705963408574100641902004467025796283631380394215\
874634593013464957944845967693445301031553257652505387545671989831707772996616\
327247059579705846750790506309534385719036972797217575191442523435810139569645\
4339325872024077574706896780332573141168370432]:



==> Short_distance.txt <==
  # Short-distance terms
  # Expressions are for the ferromagnetic point unless noted as _af

 # Errors are to be expected in the last few quoted digits

B_sq:=(tau+(1+tau^2)^(1/2))^(1/2)*
 (-.1041332450938310264521601268604734337162367273139462538009772630549953724486548342373441937064251080275317868108496531702069450891
 -.029519102393676260415779039021553222341535794460785860892683372277104290943473973072221848295926109570001771498100716021912358*tau
 -.00814471390911959953715428586557238932660577404176293367954079210532855720512811588668636109497714506810040901912265255693*tau^2
 -.00350247609931236007141247078522561089061742046009186739147650996789472610316276805250960053295667974072077486691144639*tau^3
 +.33956291217496519672286899378508254891375093454700254211942915084001066445068309886311038908997568552146068696950792*tau^4
 +.00170001902980294056079998926753609431889082211553869799587531228917712810110435733866147078691623813218613392600*tau^5
 -.33402271359135657705462987729825299328599979651130500161091171461787814985142492219765693251383991589535291638*tau^6
 -.00094988545168303435775537868543334924794986366539162332955157181934654860232012037424497730340005410620923*tau^7
 +.30428161274905968728014415342332350326548358842539255984372496801831362383871540367296806818597076311234*tau^8
 +.0008408854723151010559302383358549862391721550096823832006696068180970827285026888133536315128016469*tau^9
 -.27564400589948666316393262571985294267942930108297971767788339437079281721352420044924599516301806*tau^10
 -.00086974950573676781858184320078785593668613021339798524426821960645459131349916335571145952684*tau^11
 +.251272488849984695277532011741655196778135247447722154592524279990354986130844998445261254285*tau^12
 +.000927590853427688941319364707864531234713376598559781602039766839661976117221590384469237*tau^13
 -.230904454480636337217415493230330023641550359904056022668133804266548183251354678123934*tau^14
 -.0009827792597375590322567015550551929305823895515138665005202207064429193432593139302*tau^15
 +.2127265165767455106004633493277015882898827644240932683005171521324862816326282362*tau^16
 +.0010275219372736259597855129124760656500677989803643332425484278398025289704212*tau^17
 -.19594590904605834986690910073122437137940812952424155376496538301741403463958*tau^18
 -.00106074880666030925769451082535222489670670085396161061658724865113813743*tau^19
 +.179741456105269440244863376692536512816965702599490941890970006598973539*tau^20
 +.001083544290312993616035448646960242949534978148639303649776411038973*tau^21
 -.1635574847352100975035795448223153511644538057441584701372136800325*tau^22
 -.00109739886152498244161475580756677837153063751012575987041212170*tau^23
 +.14678967438078270897764129104000415280626217952296657336293316*tau^24
 +.001103659414894118496315777744337292977088723816305792283524*tau^25
 -.1288574569334463941313426102836625776358724707616715387930*tau^26
 -.00110354137769847245372261646046389464376629647447880843*tau^27
 +.109068043068233250598362808914456846267383063121133223*tau^28
 +.001097876024208834491599580596908986860417858874022*tau^29
    +ln(abs(tau)/4)*
 (.032352268477309406090656526721221666637730948898360411145760853306812452932907473142557119728719539545068551690873211202229957*tau
 -.0057755293796884630091487564013201013677152979897503443067897419400878576652288824714203709550717546935784417755049785*tau^3
 +.08511392199921143711534349697771509734384392708141074173455900259403203563004076261895572947171008727042628727720157*tau^4
 +.0030584915758562254400505775953522928793817379266306758826973333545434566065371795246506545205063408924467809750*tau^5
 -.0832764970766576300943014360340402851846070717352553900222211222265847710299149515713015026215861333264477364*tau^6
 -.0020670883931671141416501947402811368756355227745888024559097007950604961257648907876141938318256263365013*tau^7
 +.0755112485974224647168406147737843699040531136919639464982276190509190325317626015267970906077225018472*tau^8
 +.0013969396966937816038241103008143832759766455827817933275865068816785700178502549545851050623062283*tau^9
 -.0681688497634748706552178004993983383971018359407432618829746118097893252584900204155253117252437*tau^10
 -.00093075386327468116790033220177705469834130154917869116889817734142260367755782707539188037040*tau^11
 +.06197828969113988151288531364019519445999559736754516318660004639967652143427554696084166068*tau^12
 +.000587028156888925315937101427941183575444423611008205165910854619122073963679051839911250*tau^13
 -.05683613984784011591026628928194403578591207528908361021445599525014027743430144689011*tau^14
 -.000320980779492837161311170401975621760336104740617977536057131421813489150445135021*tau^15
 +.052268430399064640829207512920498103112654022314038538420901202254941398740767921*tau^16
 +.000106683345614113082639118630056163413963293660671704444752561350106966111879*tau^17
 -.0480657352612408792081841194069733260182455680386933392042328751011778184777*tau^18
 +.0000717429716938890299799625677891304844572500266542332186425064379075269*tau^19
 +.04401635363125130919322960343761690937510536652284270371254478855821362*tau^20
 -.000224524788054725475876128101538074579908754762722274798704362859917*tau^21
 -.039977665683722774603971177448915860136576078075833931003882681175*tau^22
 +.0003585835116509693063292648645637432185208926502962062702762166*tau^23
 +.03579638474372635497188405678846269548406277148455205370286282*tau^24
 -.00047877174606031013475729674731290065873320953615352644070*tau^25
 -.0313260772645840817132398078465164389008755685026994271593*tau^26
 +.0005886751727476656555110245281156009058210982195363364*tau^27
 +.02639280463338898532198813487490645184383716314791193*tau^28
 -.000690998095615115020028544757018631426953205292004*tau^29)
    +ln(abs(tau)/4)^2*
 (.0093915698711458721317953318727075770649513654157305792550035697686693482851838277599204535664336370054328890846600*tau^4
 -.0086959254628792380215641664519175298791292233974888105892038253590945553898556378043442720724978520177065072*tau^6
 +.0076694814931045408764450854474226168853301185879008152135969280101637636426062427958648436691746811874*tau^8
 +.0000886922708910779206677627389612664514032184215901204068247928190789619071602321833044499864352683*tau^9
 -.0068054076881441249098452112921129773269003959980473608065027889010396155473564587085776604444676*tau^10
 -.0001673380513753888279377595801512640735323292828408589342989456008980975317775084841837220700*tau^11
 +.0061138664321945447311639101993714096545943532046941829984706875647039782858015412687339978*tau^12
 +.00022650306654523552577713526169787474898971723870887595500969885086067152736643453116825*tau^13
 -.00555710021511613080348969643146793652227712751286442366959097682198025502140253882840*tau^14
 -.00026818786319630416855748444604323208639026624301229280459264016006934093424649229*tau^15
 +.005067697117170968849545353974835606121728169330513650575475046316272485228772454*tau^16
 +.000296414605069472381371019567996816781682018861625730188229544249923627977959*tau^17
 -.0046171168270616916958167518924123036176328068791922135174865753424945153211*tau^18
 -.0003145279131487795158838127734057696785695275781222155225576051214149974*tau^19
 +.00417859671605047186400094968369743156502481478335556389052457000058441*tau^20
 +.00032506991202249795920844195700575524113235966422254121557598378576*tau^21
 -.00373479265234334796989501353834619858971877067898698883321947621392*tau^22
 -.0003298674553737644886793131416306105190707338384584754121407537*tau^23
 +.00326727039552285670289247743088051997462511979727584650263737*tau^24
 +.00033019791127377998272117094425504796800220574665354937653*tau^25
 -.002758512187295329812700372106913825558251172752850412428*tau^26
 -.0003270028099819189460015401955316085636630122469808388*tau^27
 +.0021875414614800936651619480130739995666872283990433*tau^28
 +.00032089371180232200395643907436717032038456785253*tau^29)
    +ln(abs(tau)/4)^3*
 (-.00001577156913845184048000101262146173817778329602729235986841896609285347766658743743409062194283945*tau^9
 +.0000344282066208887553647799856857753379579828137415712947928095416277268861504285289807740933*tau^11
 -.00005244271774872261741615837791493931897319317729261042859842861630899647612466313741525*tau^13
 +.00006882383573015086649806115509570284212280989855840695521069934526208757616245392*tau^15
 -.0000028907454026589430867679995621137963390315623582065831537715635165791025689943*tau^16
 -.000083482363639851495376155416940227420193973167606916381549758753710750652829*tau^17
 +.00000897083054652273716891820629291523832903642236928879454495200557444439836*tau^18
 +.0000965896038553917659544058129275064594350952630796797490447182003125618*tau^19
 -.00001895858786839870135342176860475265965225721046364220197101465671291*tau^20
 -.00010838558544733166557980119444808969332865696812056295338558542994*tau^21
 +.000033187013508717141003113447543312792666091866590511877695582978*tau^22
 +.0001191056158642079855419116547053564458804588620205939652085905*tau^23
 -.0000523558579765861792633216671328072459372351261705100510966*tau^24
 -.00012896392182283263277477907021485400425345918038838561286*tau^25
 +.000077279149762599294703129542959877302129961766993178213*tau^26
 +.0001381443027827296662362993887238578874701211042003451*tau^27
 -.0001091855892403009923159221022210819374917861472679*tau^28
 -.000146810234409986424234405347224192781426576662020*tau^29)
    +ln(abs(tau)/4)^4*
 (-.00000014542732319052582742466739366095031605283074326602919021789807757461371117251*tau^16
 +.00000045298206791258740830606480682599760907326781951556947867771612487426484*tau^18
 -.000000959267145744920468163186380262101819365511829685929572001909761644*tau^20
 +.0000016831860125723832632658956242544314730333774476106153262149685*tau^22
 -.00000266092674140820175312197725957829209407331456669763354351*tau^24
 -.00000000238414191353156428489290014443481505713082814520850831*tau^25
 +.000003934622630378473834106999620553401350756219772570993*tau^26
 +.000000006633429032952859392904276762108711901328923726255*tau^27
 -.00000556594930584292176006997568181692724687408407644*tau^28
 -.0000000154052940457598370282180378274100627442837850*tau^29)
    +ln(abs(tau)/4)^5*
 (.000000000141953331323144649648964705122666623290629353280520468*tau^25
 -.000000000441519455931725122148106616510570965340283679451*tau^27
 +.00000000122472729249557293182511599038472300134382979*tau^29)):
 
B_sq_af:=(tau+(1+tau^2)^(1/2))^(1/2)*
 (.158866522960947488233359231369021011692523900841634031729265975262391986554556522834890541124113202816053163555370923677699420620173
 -.06574850796250059835298159977344958761303737501912592156977727568237182091088157850986869934058540539059295536798098444664238310*tau
 +.0107122258798328803347096855065999676854203067773920232541195365068102529022072443323224797802520287358022086512476630460078*tau^2
 +.0572075254917777951303027864108154708686546947022012684733492712822942993701916016053202488338357297910754772719772030091*tau^3
 -.0002734352568464500830924344593978979160692644308246384801667972627479679631269804796456837608930156033673161723874912*tau^4
 -.0357964982898097632069250912039743967904056237106065526676762133116805634223041835135615861932028568548645472160145*tau^5
 -.0090284198159606434852048041896156907140738042392149874108527587144073136304182431047632204819487968646402057336*tau^6
 +.0255581793685196716755117065867492689756777654874683739426171018316110550762374269896287008505909905991457213*tau^7
 +.0141691820269072599354947150770644682545358393524593973651390706901163807917067919438959284551672388566342*tau^8
 -.019753218194481113136523372640705212662376075768717375327346723696746684115013554181158357776438089549*tau^9
 -.0169050047538929472300093469459860846033889891553679261394760728669674706457425886991866296128400443*tau^10
 +.016272104809878224342142012627672718177962279189305048286675883705216882263356312031537223746949*tau^11
 +.0182911995310586469597595978416800714886963260316069652203075497730068016765591749304134585256*tau^12
 -.0141710462387344302612158968337957822774885092473082860369367384219988899946931321521561279*tau^13
 -.01887733391079230676586844749125455102492023346354135544134193810508699093685859396876773*tau^14
 +.012915741968374058983534800803467039562698425218238038607346732703417936283365714485267*tau^15
 +.01896926762290920962881587825097403037719813627948967769981034837405231860689599433*tau^16
 -.012157932663441201128372178457308374553552903995487588958465680293087190099454333*tau^17
 -.018754584708242842712529541211671738270720777124548111688361445042285705130832*tau^18
 +.0116540905918460745121552763455614792086940634219109689597775288224574958601*tau^19
 +.0183565303936338318070628371873513385740063902108362186028137749653458663*tau^20
 -.01123590965986911304643320370786727802105187853028885353218267179445229*tau^21
 -.01785506409070273503969336358065959685397330606829975918916494673535*tau^22
 +.010802475602770190250166743125146395633902917905830062497842352463*tau^23
 +.0172963955349072205385464612741217773740644346187416798341676170*tau^24
 -.0103192793819170975678383433841391796320716215086502709926695*tau^25
 -.016705629426965409177669300563901260170173596983455145755189*tau^26
 +.009813364701562332862580710441576680649844311130911133491*tau^27
 +.0161118357095263227219272993526727943872168784350797838*tau^28
 -.0093559886307979528366586158778042399801636053978785*tau^29
    +ln(abs(tau)/4)*
 (-.15531719015801105859341335389327345299921216003050430799341464972708561243527289887153953013194965990720957228779251613779842523*tau
 +.032067148145869752218434372874575518822471617820207538104749776722137563160198285077500246286390514662811267201564670120*tau^3
 +.0242613588397987215361791698075573632360823196048164523614129578897403199235746190776833352837092168506811888020790741*tau^4
 -.015675211573817078943430169665269657287132910176292952993674854514439574063654633341858599572415401928883303509534*tau^5
 -.031648331121612529229578496152801512227860899285293439745436027493121346350998035486848410541226123961602933243*tau^6
 +.00960725450273218081790419035351302018972165572811855210993641433266380755887280853377156873158529184823149*tau^7
 +.032688191455524307161979056915184780867543992971397417019786670211073871302044078815345248360534732155426*tau^8
 -.007050089701160107474493654258541282419108691536396107660771641184694674644026223590596028878524675250*tau^9
 -.031694356806909815631753663318183023710646723582365435603918629667919547806234958780056250613105691*tau^10
 +.006139106623500654202968508691034215328624616947442981063599748816027199544568027168924726398650*tau^11
 +.030003714091374966281393993376916812056765552124590114916324433980250344598947270646639336424*tau^12
 -.0059856409331147526162130118984615565516678243089352254770836929316888319503166821431070278*tau^13
 -.0281059074456788652711340892584024605455753860830453051087456315402021862823547678428098*tau^14
 +.0060882738624493601151589183192237679880544971772314751521108843632683768710022344563*tau^15
 +.0262094198401046746480813832600408633592804509508922729826443657586207412193860019*tau^16
 -.00614540384291688628908791565390689615847907279175795663360044330041141695853308*tau^17
 -.02441005999335536011448886613875675420153693497719323667841282633176693084708*tau^18
 +.005984667802986854671102324667469637302492295634603859390465316054298871145*tau^19
 +.022742152610171303788846466807956707989247213144722854153586155268443555*tau^20
 -.0055360528229543054085446528423818442168845674709865311513481954370264*tau^21
 -.02119714168283087727761905842190211896585696182940032241086621042409*tau^22
 +.00481904576175595988684923581854062377579522865328543688175022292*tau^23
 +.0197442573689452374279541341915438301530212540761484210323313409*tau^24
 -.0039273022114142606963947027325246917817368724050250827134288*tau^25
 -.01836917838020942244905480454237908866450686718944707141588*tau^26
 +.00300022683805923274675610030099749840784021570464397396*tau^27
 +.017128835700519083338050445148012145165079202968964574*tau^28
 -.0021776619781484690355134528178534493758269159168349*tau^29)
    +ln(abs(tau)/4)^2*
 (.011533714378823280279490114427612036406840438054349992639211101183140476257284754266314519106570751703805042169986098*tau^4
 -.01131173492069156006753505653220784271640568350514294606491473184711382366351892190314341190941366052142586189*tau^6
 +.01004576871119885774042998679624660512659738588420883656793686285335962081747646484563157261370636989228*tau^8
 -.000234900407235124085688806458465205118093802458776247554931488998805740406852169968094684493403858371*tau^9
 -.00878397202228689639470985683437717938463250639882175775144440702189341234480596111212649821403199*tau^10
 +.000450523186874215817210985091906673812829731719286651359192923127590036538562442175668887066833*tau^11
 +.007680651109512704070606639646988801295766893179534776915022776953917843792361223760191321907*tau^12
 -.000506596898154203137759795180601075874194493728036350548688524049880406861651789327052961*tau^13
 -.006744701894515262884782000593434318376154035268976317742762993799774386862800230166369*tau^14
 +.0003408999854215955292282583798705756310167040130805233844869208639337422790465313584*tau^15
 +.0059562988357905774250304672755779517144743448698325297976266642883688159696138356*tau^16
 +.0000592441464816653162507772996425204809398511341440871270356970803894633130429*tau^17
 -.00528423911383984484583307208347255245078605133895154922934980541117089198564*tau^18
 -.00066931451960100645306604980748737048394208733013490847860037839921444915*tau^19
 +.0046886266699065334292663336201075867273475993932192189604822772228296263*tau^20
 +.0014345760031067728438281055765559704446385627532899571648831181615100*tau^21
 -.004129645407635054798894527232198778804347066038921944747441894067058*tau^22
 -.00227837692369161544881054000773785672951404143642964519346713300*tau^23
 +.003588522666204778445734223526259350607220088583581948298623760*tau^24
 +.003115458772776764088133502327454893197309321753301463624215*tau^25
 -.0030971969608378385460654866708901668921494172921531597726*tau^26
 -.00387099596170011881349616055983187819048328735933612204*tau^27
 +.002760602763420290608444287989572152596224419687320784*tau^28
 +.004501700341484324944272039896512621761203565965007*tau^29)
    +ln(abs(tau)/4)^3*
 (.000057899719476487729776006722114406224954051702137680224012857541210171671199461520313913011408172947*tau^9
 -.000169915088240128902407964467449359088118433869406289999693003354092297301409096389247890901203*tau^11
 +.000326648846874655879572700168830939086042064956552826299885882445480643864543884361912804*tau^13
 -.0005171908586449797684733928907724242817567923511605550519330963493810813112784045517*tau^15
 -.000002314167216731338862305276716722829731982773618897462443526510686929440840201823*tau^16
 +.00072902746366091447811833435667882474758966040271588485683015803661354643716823*tau^17
 +.000011704654048811711190872527791259347473416413638732810906431938539334524233*tau^18
 -.000948102082432022859200983113631845648793104200301150399099629460610172383*tau^19
 -.0000323354855357861104455802520964997771408469154618104464076498830617290*tau^20
 +.0011596416370175066904435517212769372399574599022932079554402081449941*tau^21
 +.00006165533327336299758547571416625501319604016289092817478184717431*tau^22
 -.00134986280342402201448130085622794507867794976226383590236955060*tau^23
 -.000082884268972019741728377684153874163901070336965181531036219*tau^24
 +.001508388808860601087052463263799871707484615272526638633547*tau^25
 +.0000603124178661152768975993340993706713461490450314450938*tau^26
 -.00163066099557064771303359981387864474808775318009863870*tau^27
 +.000055672687635010027328774157269159968876247143256860*tau^28
 +.0017191428490774628272171614792628022734484789015310*tau^29)
    +ln(abs(tau)/4)^4*
 (-.000000160856746028354068657961188900943271004305476092158957812411095638936782219383*tau^16
 +.000000456983406932198283659726891403631266363029701352831984329915122302900803*tau^18
 -.0000000409186548492185307377987433431177922890223211010970032336033741743*tau^20
 -.00000341732270750333197922963007539307699410787655261128667563311341*tau^22
 +.000013997416073419442401369495305478152246354173975049000871510*tau^24
 -.000000017937392225518097663347612538162949790633662913979953329*tau^25
 -.00003681318241018705262348392075749297515107658234536911406*tau^26
 +.0000001555640306071847950122012456132099981881305450780933*tau^27
 +.000075735555538116820648591888011967458958242091908659*tau^28
 -.00000058674160187748367299920495426418105640335497138*tau^29)
    +ln(abs(tau)/4)^5*
 (-.0000000012862215843449768011726042906967631833591619719620540837*tau^25
 +.00000000438505032787634562060805771482953304346921102769772*tau^27
 +.000000027799860677999032824055258301431138550964040986*tau^29)):

B_tr:=(tau+(1+tau^2)^(1/2))^(1/2)*
 (-.04956111652176256247348448234944370150832096527808000257264311698436951061995827520410720920700080159401288
 -.03680910913001716748212699239645522702012823383968630808541724918234484840396471133477837137786022137594*tau
 -.0038020857863682329528064951156717734729926749967965766067579236145848476927546272325008625735526009*tau^2
 +.00780623408750137918472227398081230204255183403295908419647113803432986875390429552917048564739223*tau^3
 +.27856540367613181641275471034556352217716723221646480260215022385928115597130381924387334656297*tau^4
 -.0046679845554135277332187753311329912700297905283501845433612595279295091701419795421286118*tau^5
 -.2808522726825272271095805347590419886789932855954717171662029105432090460151980415885642*tau^6
 +.0032661044530835631656518810518814766019225098375896535240039408734883439367257750555*tau^7
 +.2566733082822077175997508810438571687516751500914666256562500226262582097445060398*tau^8
 -.00249201629474370249303336774370504673867758144430266047627997824176681418685817*tau^9
 -.23179581107848594052459891328544595013137108257900364150172130152042651692073*tau^10
 +.002032490622851390136588254068976620240101499796176392965068473742434289753*tau^11
 +.210116810478445251288194788033854757957949004916388248982786825567124555*tau^12
 -.0017446221169415357937063205932713194133403408589682261981469489978330*tau^13
 -.1918116496615637814959503821189431994541846325683499641096912030303*tau^14
 +.00155679939001463707562654139659360656785198232288152815486864278*tau^15
 +.176221882517226344177806638715150426133713769536004516592787871*tau^16
 -.001430303535802942116483579313848866272471308592652466961400*tau^17
 -.1625636821489829631626740991136272027343975290200108859988*tau^18
 +.00134295618637373615058876825966113732283578236461962925*tau^19
 +.150112349754121753982794703813101907232977442156288755*tau^20
 -.0012814360400336178056887417033133713135772742969142*tau^21
 -.13828349363999265925064956989888335064178905005645*tau^22
 +.001237419085855158452983456739690052148751310805*tau^23
    +ln(abs(tau)/4)*
 (-.0053742885895975126404313951559796232857112017716047703143637760208666628219192751160523954080026530839*tau
 +.0010213256169157133564484689966973532275260678584397116825273802236321742931396806773231805860755*tau^3
 +.0722703458348693827170472887339600238817017269226906145088783166515980846605471559189163263059*tau^4
 -.0000060053875282809433210665282839283149165301699793829730375978038806467579812559840602142*tau^5
 -.0724782744949648847500846814347271903160319732985253798332252511736474938702721495206662*tau^6
 -.0002777686054591190027257060832270800526878479870281378103538460473785728591643605303*tau^7
 +.0659243932581809481967107857578032024162896437040677093292812612346711709507104550*tau^8
 +.00026636717843146919260763018379066596212822707699451439994504518009020002943345*tau^9
 -.05931684321854924392877519081363990372273749361929873152948299301325502067712*tau^10
 -.000138025549533213647813044545696056129584233662668856430495987878103331113*tau^11
 +.053613018179451113623624909643979639402498092202353174247949905762931022*tau^12
 -.000032635409058602508134138474646625945915226205592347302889544247219*tau^13
 -.0488255549041163643796223443775795130828452574020282832358003130000*tau^14
 +.0002119289205110868291187502577727097833725538989439591091882438*tau^15
 +.04476736169782873021040958384384139279284815880663286932674003*tau^16
 -.000384787538146791167004668709771565057004907683027616087261*tau^17
 -.0412276655118840430601969891168555435303935956246670214814*tau^18
 +.0005449903371553429622442556349221893237491509925512622*tau^19
 +.038015500179539896417381647285842069300667762576647887*tau^20
 -.000690577714515608072985244125412979290041659310298*tau^21
 -.03497814115055904632345881025433215048827786279527*tau^22
 +.00082160361541863452091872866399818753419220437*tau^23)
    +ln(abs(tau)/4)^2*
 (.0083015717379899385119814359209963281678785584286195091874351225274328230291142482373816072043*tau^4
 -.0078638224728013118959833314268709143639642646645125477567123058915525925733331875454299*tau^6
 +.0069408259768167527898949333738283508003433851722122380857508206109450608168413310*tau^8
 -.00002936422270187254354715386988930761117174171189296970594003348557977526098845*tau^9
 -.00612496772241375246285469743801855921636102860023689322223373786010594004297*tau^10
 +.00007240380412008144413831049621748935144938844146252687398206603007869343*tau^11
 +.005459215424841998277482249760909715023161559651082075680570306680644821*tau^12
 -.000117158739525363145382035520154445645434586854904246168653274839055*tau^13
 -.0049187348206407130314366056693298198169940665245672082587901556713*tau^14
 +.0001585448216477671471411738278458710258153808096719109837503756*tau^15
 +.004470362214325650566760031214210017306182013611097501666758900*tau^16
 -.000194873773513751923990687375124725289123853088658935570710*tau^17
 -.0040840929657796032094925745426578522717315501330924468737*tau^18
 +.0002259458278342136161540580929445350378074518358164486*tau^19
 +.003734808282103371793437300857442057286149342184051355*tau^20
 -.000252156130523666786656195861967208665859735834940*tau^21
 -.0034031486879263478326790844080346197077747509716*tau^22
 +.00027409440773239959953715399247039847129450568*tau^23)
    +ln(abs(tau)/4)^3*
 (-.00000824382643150002161795627979279698426057528219687859065802064991447094579463*tau^9
 +.000019339918959439736902258949827909180949983214728201715385107319667106584*tau^11
 -.0000307911037418398166027516525660337044102231127362187442326614275538*tau^13
 +.00004155810585840538216440835565060744858056808856307897772599118*tau^15
 -.0000004168783659948697959858888578333569559864248897286992758701*tau^16
 -.000051264920936349898008487298224118274338307621741043463818*tau^17
 +.00000188093635797333380201392410371655472556171511311913514*tau^18
 +.00005983932291770310940048435743403497352841899698113593*tau^19
 -.000005091949186259088850727884744922868263288473629611*tau^20
 -.0000673443612428867513654661825108952774109891157946*tau^21
 +.00001063668961394175773649575923398722032093240333*tau^22
 +.000073895527829539062938366771320819119392071176*tau^23)
    +ln(abs(tau)/4)^4*
 (-.00000002304182214140238560958023209971895770897368737962105281140*tau^16
 +.00000010366539904757164322205619111028497454822234255458649*tau^18
 -.0000002801406788121153291715409129812558715797043904007*tau^20
 +.00000058476220235785569158758170021544405443852773*tau^22)):
 
B_hc:=(tau+(1+tau^2)^(1/2))^(1/2)*
 (-.2215262770684820551497835290028316078886253417575387235956526127025084391296082961703767676071476026311065
 -.0176041664535870804542432779022766602251105165137155894018687593200233227560747472894472127096483151904*tau
 -.0192360290934172677744395919816790515680036195038970806959690771945034616066215419832619375807648472*tau^2
 -.0243162973859191294603997672247660738271081457256586794413046497472584684522782866279096260796115*tau^3
 +.1935612183978418125549697253259637104569664622393227798945917318717268430460313057828943951976*tau^4
 +.013458367685938934745307967071655439324200749827416280898407462862798973892497605843255233*tau^5
 -.194135482311712142249882981036948588942797615627131180085013626806150761210502634933926*tau^6
 -.0087232557811312722283662483548913963177833040141111765344734123467870959908441170481*tau^7
 +.1820861701911202532789861315732670953083214001568969335740076748285986716570223527*tau^8
 +.0063844766620806711841853604290058397880328613034753047874302626254855906732653*tau^9
 -.16946120173473155439328084368183287910385830459609247938609829287428592475087*tau^10
 -.005032201621340213680013017101609433920320499738088980589947848195159161092*tau^11
 +.158081235250850178498972769572009493356413120256761281280838969812978563*tau^12
 +.004164089067123199272494360107332584605225949688520403147354624433651*tau^13
 -.1481303028590186437700527429191911989065383974119091226471604399544*tau^14
 -.0035640054786167439872183540085645293840522533505883575659707337*tau^15
 +.13940932031253521111961848145845096017854399300364171409792765*tau^16
 +.003125830115278586708429356930532458764440776167657931344591*tau^17
 -.1317264769124100759468415226826362831201652361006102536240*tau^18
 -.0027920705019408176454449161882665971969608733632745276*tau^19
 +.12487955886574107158410202939693019337660212676755984*tau^20
 +.002529152230295724666142038522169059761774479695820*tau^21
 -.11863327052806665793210482224806029314967703824639*tau^22
 -.00231627801586693317889384242160763602260893003*tau^23
    +ln(abs(tau)/4)*
 (.1103045967065936485457570390409823270725386072181034336265879624428591363664340194296754642256148004712*tau
 -.017367191250168308197473111376325991957942025221534837455414483398743651208042122464415531287684*tau^3
 +.044555328616763715398701707867028858624109414574807913045465148507077625753443876060439104809*tau^4
 +.007749610093405606397663016962716284525136152268994157223424787884094679736723933132721911*tau^5
 -.044941269048627658989537212164896909471014380688138129232198656842968198669166443070229*tau^6
 -.004545306065368234479599588690877969541131017400656626968889972341431595423639697253*tau^7
 +.042233052670737565036269802186768697405301122324758451967668085325566285813014937*tau^8
 +.0029217763422762599981892297406633346597872874500913554075131224812058150286954*tau^9
 -.0393681114069485881188422428991003508534197688192114544857209969490306271074*tau^10
 -.00197034975643035944263661719927041794684359660978248276148614822233380018*tau^11
 +.03677914706767576453740642350771336275594926204790383321858550453354580*tau^12
 +.001358176246648648875410758205387322625441011591046128573108701258137*tau^13
 -.034511341776786646420526068977677172312348255847683179009089279064*tau^14
 -.0009360503585634542511482473739603862467985358389925412771034172*tau^15
 +.03251951948256523496678520077320367572124839415514056975096641*tau^16
 +.00062874691802662812733082173116496090947956156170708900285*tau^17
 -.030760976631022260274542375996064449275008863647383350838*tau^18
 -.0003951054627273874249411185932101960405481200131853591*tau^19
 +.02918980973818608292908192819691026232540057534494021*tau^20
 +.000211089358237240169659538204742621818053973450953*tau^21
 -.02775103042004619142747640874174368829565269180137*tau^22
 -.0000618662014653725554462307119886843674526826*tau^23)
    +ln(abs(tau)/4)^2*
 (.004328421950579016935759424684716507740288780074972056472767551388447427978304835029548432111*tau^4
 -.004173174221495381794060386334113631077794595550644903470057868456677343766250703497451*tau^6
 +.003864856815018163716846654409111027516069003465198168895976951389558365706342428*tau^8
 +.0000634144904064843856758325252143740432448349388528720205635659270115458854511*tau^9
 -.0035812936298980942923736816820538195288467979563687932020752733521392394910*tau^10
 -.00012688437488715953340710102288305618081007568957383078285826070763626250*tau^11
 +.00333671055516454896593463315569266449511895926747886376846338316550495*tau^12
 +.000177987749521760056153139048491495982667506064284453612224218690830*tau^13
 -.003126961910308716723058383257070560957703315143458249153747361372*tau^14
 -.0002163285487405287679960174398308632264927674299440087099524484*tau^15
 +.00294431927466561868262016027598603317642270084535559556158808*tau^16
 +.00024409165150557143616322771232276031094551648306655105763*tau^17
 -.0027835879111640883372819353607134574385910167790044426567*tau^18
 -.0002636165168108657739090128982713779685866991905087853*tau^19
 +.002639795357996125333326776170477621628571977512846365*tau^20
 +.000276849481321311928716146166039067982873857115897*tau^21
 -.0025069424015020990127852226614407629319235636294*tau^22
 -.0002852929356162673779858033157192297757087744*tau^23)
    +ln(abs(tau)/4)^3*
 (-.00000845908403046903876406889383044968092691526320880749335130480420873734709894*tau^9
 +.00001832829199727403062278082701362224981538044556802434023151274781080277*tau^11
 -.000027731894823376316130661219397087852570448447121800249855649501941*tau^13
 +.0000363117335457940677485592675612041910454888629366629383381048*tau^15
 -.000000146311112552363458466534911376725268064774691517517944724*tau^16
 -.000044084313016205964543652481782915838388076020875552847742*tau^17
 +.0000004261102857717633303135520439054082435609734611491902*tau^18
 +.0000511362422752874462723728572958393411796743792798147*tau^19
 -.00000088853280958217600258128671440397471306854958136*tau^20
 -.000057556878974102542436267354954391664369327652243*tau^21
 +.0000017386231626175927794284822435235323405699678*tau^22
 +.00006342768658298482513393642236345514341442638*tau^23)
    +ln(abs(tau)/4)^4*
 (-.0000000083162070590188759491041633783608112142502614650972953638*tau^16
 +.00000002419553770223568836151287964115575880920063289764587*tau^18
 -.000000049128873012687864355344104772311263666740530401*tau^20
 +.00000009241586329781615785237462944223478369540631*tau^22)):

B_hc_af:=(tau+(1+tau^2)^(1/2))^(1/2)*
 (.1224040440249569302028145643039442048719834112013787184503663787337694178896917457621623491931459994430805185
 -.0560140518064472545100107068906337938151459511656570267689657390446663740518546753801095300460721275806554*tau
 +.011631857520680801868826601750335504622018269510303927482453229965333766221112287518260212433659643661*tau^2
 +.039928765560921887829844315186390677912211813791576847834246925815918205960086877686250597374325020*tau^3
 +.363569588954421820270539695365163333897368002193606825309708715846835468896576332704852298619847*tau^4
 -.02279433679676599021174551773392142186426033088411664998512998191865799223278156492751252432*tau^5
 -.36756906305334231196927808848113538841518895556381225424739219428026733081989344824247178*tau^6
 +.01525546468729839855967001045865434952162832368929048358248129409376378386429566712486*tau^7
 +.33126044637329518192051563051444724219502890002603631773849237042391774783199006693*tau^8
 -.011368509251568076170252095916415933265388024192080625739990219109019219046796206*tau^9
 -.294130420422240326655916982889059021158883860561914803617344310166567109038126*tau^10
 +.0090971828670429939531895252395626744005234993304417665200847956800277941676*tau^11
 +.2621523857060403240774168064957000225594848895760152166847346813212744351*tau^12
 -.00765333330100627085990700129387522343190663140645685554364852242090171*tau^13
 -.23549299646410891922184802131869520000183086772479080557222196582817*tau^14
 +.006677604258646018138471436801751742519756217996351413875708629259*tau^15
 +.213034444721917477235994795971849892088883546068367319087637948*tau^16
 -.0059864371868844709413965155582301913093833933529628652455429*tau^17
 -.19340088738555585037850667554461812234862982193941152080177*tau^18
 +.005477982874688289946622452707588871842632438092514346244*tau^19
 +.1753451406425024363814873782292736210893527575449048752*tau^20
 -.0050920243103629602775195219287958023889290282802267*tau^21
 -.157933716751918660569194317549706408133901065431577*tau^22
 +.004791116187577250084860755900987740320111657460*tau^23
    +ln(abs(tau)/4)*
 (-.121053173885788673826619829352941573643961010761312974255315514484592462010272569661780255041620106640565*tau
 +.01940984248399973491037004936972069841299416093841426082046924384600799979432148381906189245982897*tau^3
 +.09998536305297505003539286960089118913929403927057331597229148479611854356765043577739354791052*tau^4
 -.00776162086846216828430515001928414115496921260895292316949998349185597325268644510084234545*tau^5
 -.10001527994130211051063215070455747116104956590891263043425184550432678907137785597098760*tau^6
 +.00398976885444999647414817652442380943575532142660035134818228024667444970531097618923*tau^7
 +.08961573384562433135715176932883770742727816508337696669089443714377605608840602783*tau^8
 -.002389041985413321612973969373082002735530833296102326607623032121025414969789474*tau^9
 -.079265575030149899738708138728179456592055218419386008573244989077479414238274*tau^10
 +.0016942986573639321470105281078783056876751292844447699004941724661271493629*tau^11
 +.0704468892912264627098433957802459160490469223568025152773143069923168943*tau^12
 -.0014234470647658538916790351546805745172714640022308231788877897507952*tau^13
 -.06313976803144608233871861977748185385334225895637338746251134688931*tau^14
 +.00135990819958562790938574788950580581354364363688045949548003397*tau^15
 +.057015203913092225454033966914479109864447923458125168902510655*tau^16
 -.0013983219943202104613401591507080910234893769277623211726924*tau^17
 -.05169435439274582584585160223764663778577832760195069271340*tau^18
 +.00148508613703807334942962986305457468804642199828800355*tau^19
 +.0468411906208937099056813663747738762759349498083285397*tau^20
 -.0015922447872684563156300264555685803981372920695116*tau^21
 -.042205251881071901219441211766920612680903034640475*tau^22
 +.001705073432302641597283688039985059435837114510*tau^23)
    +ln(abs(tau)/4)^2*
 (.01227472152540086008820344715727614859546833678226696190210269366641821807992366144521478230245*tau^4
 -.01155447072410724199790627651962819765013393377838019204336674332642784138041567159340344*tau^6
 +.01001679513861534186294321233854567408461776687922630727552468983233175592734023660*tau^8
 -.000122142935810229472770140264992989265588318362638811432443632898171096407424747*tau^9
 -.008668641814929410633335713193983298903875259244104993242392202368072640594526*tau^10
 +.000271691983127322421683722015318034883708852572498884530822392767793650334*tau^11
 +.0075817202945194475890298663661267655512041600346852875926772301957847245*tau^12
 -.0004123052285724863469172100888003872735366797740929459495307683687891*tau^13
 -.00671050773097270933981482808158907867628481790567616736383294996825*tau^14
 +.00053341819203606306227836509552260527812352904928783067745321060*tau^15
 +.005996405153985682450899902152434001435941326376839407771929310*tau^16
 -.0006338391985330752841446024625722108891932226603844221986444*tau^17
 -.00538459802039511808170321372460224710487208348718045115658*tau^18
 +.00071550817247929300621712908416044804420160286214169293*tau^19
 +.0048298212062106182535478255444064929437267068552533606*tau^20
 -.0007811617423686455020285378899734853145933287855975*tau^21
 -.00429935497435059665257294615462847648362593840745*tau^22
 +.000833481751081066577060111300660026718297787838*tau^23)
    +ln(abs(tau)/4)^3*
 (-.000008028568832531004471843665755144287594235301184949687964736495620204544490214*tau^9
 +.0000203515459216054431817370726421961120845859838883790905387018915234104312*tau^11
 -.00003385031266030331707484208573497955624999777835063723860967335316147*tau^13
 +.000046804478171016696580257443740010706115647314189495017113877938*tau^15
 -.00000068744561943737613350524280428998864390807508793988060704479*tau^16
 -.0000584455288564938314733221146653207102885392226065340798797*tau^17
 +.00000333576243017490427371429616352770120756245676508907608*tau^18
 +.000068542403560118772528595857572230605877163614682457530*tau^19
 -.0000092953655629360016988744827754417618135083976780420*tau^20
 -.0000771318435116709602946650100673988904526505793397*tau^21
 +.00001953475606526592269356303622445090830129483322*tau^22
 +.000084363369076093300742797120278183095369716049*tau^23)
    +ln(abs(tau)/4)^4*
 (-.00000003776743722378589527005630082107710420369711329414481025977*tau^16
 +.000000183135260392907598082599502579414190287244052211527001*tau^18
 -.0000005111524846115427939877377211902004794926682504054*tau^20
 +.000001077108541417895225322788770988653325181648992*tau^22)):



==> Triangle_u642.txt <==
 # Coefficient list for Chi_tr_low = 4*u^3+48*u^5+16*u^6+...
 # u = exp(-4*K)

Tr_u642 := [0, 0, 4, 0, 48, 16, 516, 288, 5328, 3840, 53676, 45488, 531600,
505584, 5199404, 5399136, 50369760, 56095776, 484296732, 571273344, 4628107216
, 5729881200, 44005388796, 56787441088, 416646595440, 557407306848, 
3930612370900, 5428123965168, 36965583758544, 52510546061680, 346699182185172,
505125702738048, 3243899680026304, 4835636777573952, 30287162358118044, 
46098482628976608, 282243916130332080, 437849345418752016, 2625721294911059132
, 4145289908652917856, 24389437466106352752, 39132129985779358976, 
226227445049131362036, 368461639506028716528, 2095715247613289915472, 
3461334173691121335408, 19391398443630291730452, 32447673552914867330848, 
179232445632440271966240, 303595724145841912468896, 1654972552171958037041380,
2835647531266215436912800, 15267348148818681371483376, 
26443368962338365826077712, 140722521088472446627514052, 
246232343331450326557328448, 1296033882632365201468151824, 
2289742200532755411643317024, 11927374431366094382570607276, 
21265968593441475159976344304, 109690714292075623634184385584, 
197278629572767945068574064592, 1008115293684040034233004254956, 
1828126963544973764451355651200, 9259402638110845501815487653120, 
16923715848537909114804972436352, 84997030494006110645703309140700, 
156522474942424403449311588985248, 779806423329022963964842148635952, 
1446355877035372739863970626488912, 7150644725897778305182066976847228, 
13354099390547511707680756011739488, 65537661384248148683444313752084784, 
123201627852599950654744902082757568, 600392264196530427808034211569004532, 
1135795819012560488462696134884273072, 5497786336738861916628294251418677136,
10463669105212876139140685658590394736, 50322093345871605725874799617158690388
, 96335002490822566698827527770328751520, 
460422324042400262889371962853868750624, 
886371482369274190690636510748207270880, 
4211036599209507676996246389038307786948, 
8150663641952293606429844467141696895456, 
38500307757622802236518970834845372796176, 
74908074429302360173587932369225596804080, 
351875465194036433722608465747175873632644, 
688073352506996121076774100193927361738176, 
3214918456638964287086381556625210654440336, 
6317167660596253594243511833647186325854432, 
29363869863910929800901402562567329319639500, 
57969821108127231156279125896276112450175408, 
268117242623565767833658273958982902790057936, 
531720043880622484861840966346630998783047408, 
2447426940378224877049457485984177798839218988, 
4874999710370428696648377937109595695579898112, 
22334351687184221033154638795386907273634327360, 
44677105832897683642388860181027274100314679488, 
203760673747598845839487324318241783956727137956, 
409281570739325633405596464819108455606069017920, 
1858468869013752924337881253961740014496074241296, 
3747946791195098433569947156544956047364750333616, 
16946591567758179063178944632440621380007098438084, 
34308806339373277591846594220709775921202050720416, 
154491855540004744074565593237504809721202613056208, 
313953437310581895775385044025728933045778629288896, 
1408084622993816524803644448171877208363399077886220, 
2871960155856663921919713970220269427422482046053872, 
12830850418334343418762201530171886500631866829556400, 
26263394072750835579623125337762817662325486194417040, 
116893143498382505542889916405519663387283849360635692, 
240097683814012054221618180538488290275928050426471776, 
1064713489218196588896199209855204182234860409850196704, 
2194294309148813816764767965126620561693656752249633120, 
9695933888794993913860419567195054922313076087344749980, 
20048246467278605291355800750935202386603894243378002432, 
88280056074024101843284174285860363008544114129275848272, 
183120548708042093566482831924847236345552310976368861872, 
803626726293697534438427203361610048843424833392013725820, 
1672173209507298252489314035344995308518125830422082013248, 
7314212550865255022760070011874654000429887331162118859696, 
15265570068966314178744884305828355530214037841086990634656, 
66558681054415334048394835205635033381539252755758680947476, 
139327313024186653815038693625780644867048080350436255868016, 
605575278131317028976279717816599162821747619488107434116560, 
1271319334819897077330290720639002143761066100050587645193904, 
5508839645339125079832412876064244187623878657519712396019860, 
11597695479774815670358740400873192567548582084164590703797248, 
50105205576343320981375276386988224077802180524985288398272128, 
105776877210812154331059880918433595868597850215387728747282816, 
455657321603044147090021281717745147331055924910124628732662748, 
964528231158546309456583119538620174732928759971373051098418976, 
4143130535771732804325419340361107306113604153670729560044308272, 
8793207647158883111085978143561053611582254396263950144937308624, 
37666522358602855688440765761050567445530573897663412378384841724, 
80147647024902118246871440325430452273236875934301207370667084128, 
342389850462204388868364426923382433803340040724908692463431714992, 
730378591286082423266485891418063676420413109223222543298786438720, 
3111905619447295136941658466516143374717851249720715100516505288180, 
6654596470981206755429520105541377282501349320652572271543007714352, 
28279633989838916996740767704595296350708607937251163267353190588176, 
60619779773442627038260265312519353403909398154914914395252241429360, 
256959437009575618051946795923129091919975573363660680083644411038676, 
552113436939829169341481290467747025519536274218776345820334274452128, 
2334534536449788006548160137911330031362370018130086796323409039142944, 
5027660045107819573724630211808213892155935497980358791335750754313568, 
21207156405024157226172439331183836743701005549004717924686514485048324, 
45775100895784304742348049757188754016317094532240952444324331861685728, 
192624881579277167545234093276933566602441710758646658571424038122216784, 
416697250888112224995074583355647759801411327507086992215139305822190768, 
1749409531707193832002215569977938203284913336679345684315472903626680964, 
3792642372603854785740005376331392151826494804086948295789405847615262912, 
15886237381743398356403043856978030440220917553971649830886811636693253648, 
34513977656268783024056551421933639137571782854257194419917379754986209760, 
144245512301366812135209098800445414162853274937972903322413285985305574924, 
314037744986203251911736566645581382968733668988431056402533223874681717424, 
1309593399838823493086775519022020092525466392377477421745758884716975120144,
2856960137958820075655011498680117283919320116209898486319458621700619190576,
11888435494699964742960200762291027704727152545305937881810798792221889732396,
25987452830458974349637206232073712531011450358961625830678897287320429840768,
107911594270404154115373290613572547994197705968567755253567858120249863312704
, 2363535291264172129341827865601498312221621771872188389143283045210880933741\
44, 97941727700476290305783805931242308796400738714465890787889247060988035459\
2196, 214931906700480937453594605621886548815792343407653609563505137850544090\
1541248, 888842264191873350602390143317777787281076356290037691969007672511495\
0785558320, 195425680426516373568467700050165034127092824545667358316508420500\
18189374942288, 80656601051488432260565343151007267920257290971774624533502448\
181901534331486404, 1776665941272515144930743645388987045297801805171751634167\
83701731977365530543648, 73183703459135857212998669274987852287744698405761821\
1405855900539719244577429264, 161500819941242966368906370215917390432045147735\
7896979999104721363106071556111424, 663970872565025418142246431015582767766194\
6582301743504221617966893498481727721388, 146787763146416682772187521262163524\
59181944254579761098705024439804237833970557872, 60234422349867320412257936226\
351057048721926816278114987560204525987826087708068560, 1333989608131712359792\
44278785992192812762492759552010592289624250028774767805983344, 54638959146230\
4519196319015930270304421640243500331613683529460323457202820280040556, 121217\
067581891486868800539442789396613878555309442793777949379706572361870433177097\
6, 495590384013420971960519872390864015575877696124638463471219546177171303759\
0242740320, 110134922249358840471015295681537801500677875764461687321397625125\
57996721673097889632, 44947642979956306463540363278862759072335493211951625444\
815316110117474564972189450684, 1000546892289107484589921505660707835152299139\
98621625445895016102002065369895607297536, 40761988085048951155745217570804339\
0591615862002795016372298284021687145579889091678896, 908870693180538395142473\
922625379063353376829133093524218259221853566603251420518198672, 3696314677765\
206842477111308797283106762020074214368566436894052840363106815740016809532, 
825505745628962082325823631117480507731021541354421265309719504514190687666297\
2303176896, 335157078558989176488552228704752261743722676851449592136769469597\
24393787382071239737584, 74970862350031853352562961183852280888466361918837070\
637396685931083777203653888437144224, 3038746339171482996601665991731551839063\
32400016861334439113469570150769993502886240216500, 68080124182572880603736777\
9052950040096374980847956472299261123182686405584859660155461360, 275491234372\
150827216981937896550957665454827321146790029198740720151492367228794442732126\
4, 618165249073947959817064238752768312687689202036555335179049917797693502039\
6461700016522960, 249740556111711422716460694917346884621055328863503449750435\
67204767718602659608023671694356, 56123688455113298760219588786537444385099799\
964169261784292448017821593209725751578061587584, 2263804745976101506019285826\
65712158998982519728782222208213298385014454498962374633032135168, 50950226432\
838194862889678045275056502639099738982334063228014236448449816540232286962269\
0432, 205190896560919707280300868091700903019826833661729253420769122325071811\
6327012643501582069604, 462493061725143052961189029888405506077740263607254789\
2609168946685185092638621218095970553728, 185971782605155601571351745800055590\
86526972752152010455008714928624208596353754011864133922064, 41978255084959844\
562969632595901928885748194267012128138050841445725031262271405316734136006256
, 1685413440935901874207814351981996765454522396932039196171664182460736355910\
25268661345911656196, 38098198401955232262114895061305254093066777732825786330\
5149624942793526610423708208732325083424, 152734399341560465667501072331052271\
7416659130893496733930963399902092129948671167348754944197648, 345737276064061\
375193708745115820450532922737168076061540546704056145155653780782511392366877\
6448, 138400875375222237711746952186964360662267317392888765458038768637358265\
68149653670240278377320588, 31372597054249941331427224439239861599702856585600\
136272456164293102142111452372664729376950906032, 1254044426619941511867031106\
19641110677982838155750680927074270739820725761216377796772936459416688, 28465\
446481983049006136516367922650701052933433980323382312871280934863435516406760\
3691194122759696, 113621271271668803948896159480244155906378734506719956502893\
3820917691192301926000790939985984876012, 258255472710734235459298730983038522\
8242283951172073798504905298274746432428623496935959071951893856, 102938897897\
255676209169978713866106700799438332410962568096174670189095241172058773138707\
42289273440, 23428570505719683028404581773810811740410112416558391111841717680\
508130096265297375297300636127893792, 9325519405711230653369727313174479369958\
7236193552804188989220704019794974479542851091415755470283516, 212523750140621\
651977889816634763887880366762933341359722988925031917413910384601242164020301\
049833088, 8447742662051013454607244541538385976367817205129284916129650228791\
31270106953238713885607206644204464, 19276813725677351605490963441843362941496\
27865690898680284282538695484723982019277548553736279986707920, 76521402552816\
733590719509645358676288018325312356209826251533904053680557000903383335020329\
03771021308, 17483556810621251543839208566015390425511112375979161978164808366\
502863707727978523156481716699754261312, 6931069046896684301647274784975347776\
1030864558764943084758257922067549910628545016088866120729755719856, 158559301\
880425153377126693868560298186174211424379336476016646843268105055949689827437\
719619068937162592, 6277591221952610784522279607967706076503930730442208824487\
97614663887090820759571273097750346809988548020, 14378768106057506791500146970\
16577076502739872169040613108665754854549429457363949471373494796637694573808,
568540983167978344376611987950750039879153832606642849211094183983219217378241\
6533807822807240592797651120, 130382785997423142460690867278837740541144685801\
43452066183443426303284561541254886154185708419461680193168, 51488101543161238\
504322734657620073209639941905083592401637849717528458213404087500238889133681\
949852917140, 1182192073130326050259629207165593283397700309199494450808073558\
38958420973722478614124651108996188403436288, 46626063573953802547312466614907\
6825142322600074198182658519099775530080734960573024273361977966037056383168,
107182926062665013292365130814132322229235361504000550299579808298295252450658\
1811648025764159069322380225088, 422209298962467956889714988535164204101481978\
0017212582755404373273717386885340618402673354768413850252811612, 971702924238\
255040210484492714333341630514323737724287275198870223198828374399258197812987\
5119883106246632672, 382300087160849510845022654919265316049940300965293923932\
53581429136985928998737398461359331700956326929873200, 88087094443514812339153\
888196438179267634726845474392453358069376279740929224152050461969643119354081\
243478288, 3461456992320345283158175782543380054235867856796392730160570486195\
77305921812036338015693274232740759497187452, 79847709078921426901670040450697\
132484074850744070189793969242655546709348485814855510065407385980965234899862\
4, 313394805267082737184928049536195501840762153246243253073396546396360815447\
1483156859856468333902829089356083312, 723743284153173594027885040033997753920\
7116686771527278527142820154760312689128821054182840510033880656814726656, 283\
728732903097746882663542638527157283031561026291304087729318913354633849644364\
76828946108811869457554403865268, 65596254541834457398191398903529006543595888\
467707783461924772276921561502651497030215464026812710227445104418672, 2568584\
558383775272704309090073416736036963123433820598840751393273371111766006632363\
91029448119129624482987831376, 59449257114881598720313983442389053648662439438\
7099866615043876738215141120803876373143698681976503672344991383280, 232521857\
311583365069011974864188105409244087937141062517245942607094403148128348414207\
3739101949082465535474004308, 538749881437680035332233166297671457703638605594\
1143851512148677748648197933683442183737922098134399726034400622752, 210481243\
753072768988903427689490490902467339488489792394287966886004680142160953032239\
68435965198120367294759909792, 48820448996949149774360937057401999152158658816\
757995877469056151578594136475153728164929417522125482311946559821472, 1905210\
860153850634142288219028783038725405162778302991624460382908066105477687015609\
24393588541933646696660009904484, 44237505053316756359459642017464295956339509\
6471690597379771997058861167298478206752853282769125136605749835348756448, 172\
445967598010156505994512950482869638061973870130307303561803920473687618328792\
1178651859864838770942469571227736048, 400824438140125845494546010501897763317\
542459362468546840967244189331548083154673331373989288876889746718943988979035\
2, 156078721115027898409846452907211345430108380539456993607726545261604515118\
74623775327842833708807822980925742360747204, 36315572649059174471126170782163\
750465016159060998331283114676683837936887218258161140877743504050092643693725\
233453760, 1412587359277140785621631260766721752339843141160996350255438956528\
87976128524791526369084046795919681486880768578899344, 32900852682183181007672\
161492987377041955810590411485291008012815102851496132353310568617501514097034\
4952554423406935456, 127840421391319692298008312127703543459460180405959763251\
0723105707347573632697418479200281254341171781180673854746419500, 298055656188\
952641212296528501882576819654231828473435431401359133349023148962998521349996\
1797523162096889181283879810992, 115691811558394778402576365026789245650940097\
52768858935629583463172031322546007510047269633826261248466392341199512109360,
270000105993535804571217447785989667156705006192144611496309703467118749221540\
42575881978191670925320239297383274706447184, 10469329845168354402396956365514\
153523531980445676278443424856220435197089444239850407321002049962418827882091\
1435306921068, 244572284107872081740618689241630750892833062013247209871402034\
820333713476884216275559069131444166451610073367244760467200, 9473648217826207\
165272275270363068368151045261756255856612127720736340592051302904712036766563\
39501824484945053972222344064, 22152750626154625690247155545920823852726011718\
02473228946237114775556431047485553604290706787437641990972921261563053173120,
857231272128559536152315154287575250541107518370305432420854567088431010987984\
9022734869001614925451461945081132579086772956, 200643714479851597614708357771\
578469678820606304395198856330078620018866459602858569602027913603878188407247\
20954788215475744, 77564215140996141708487634367517833192443141515413471089968\
196100883693124648543059488745066273652827364315366679953579902896, 1817194023\
059274059190404612619353354494228560740614857585274106928800935764451586365764\
29687934018510935250180067766041325136, 70179085029944224323901432758855444194\
792433148467920388215576508117535794752051807858989531499106337988717073007444\
8329570172, 164571728315346461773585235847557832959650955437772187206258102454\
4349950310965673230131152964557362514672455831047717028154848, 634946533945621\
610032532654401245290822866696831013266755702085773331146691920779583194259739\
7111725765034231612765692934766384, 149034801056733154459972877520870173650592\
254018905177329873208552415608827018421561458377522652268602243703528104245461\
18247104, 57444706453310920495242293679981321690990567738092506124879802119565\
686525199624426560775561425697974108082986211958963551167092, 1349581200374148\
874896414289646864338840284341266440423714099968620134056708387245448518895288\
61129055882125162426987590056186800, 51969258032558030063683175362771866257300\
842871243514210019242712932202781287178905903802626463262355935804676069742952\
2355787536, 122205158730665793339658221516686434936210747170683389228162272912\
2148403758884324554432830748848708056900087008551905076941228656, 470139670810\
484914343697988992243864055400730676047734657920261135891763222724556286517326\
6219209769461937254751241318555217538772, 110652076821448852275386731052374661\
352992732361140620802637621176349433859610906001062282760287692359414953218748\
95112363755711520, 42529609305954673440828753087471295723572788457909366213985\
658244036963654021780268654111231980142233586118928146810918271240502432, 1001\
865500405107882631474134832683593719105200322696488570137826965558220534335156\
90823085440325042503035955163051541188255863096032, 38471597942131199113550399\
966834151606180799492235940809508791772499585051388118111346723424923660924997\
0360734373178931900652221956, 907067069712605686057126479699072480897963120390\
867090173423231910746272480361021327682191726627922081817638824530513836208759\
569760, 3479954912141439048026466415820153094844640673118424887860441873722839\
798622154733677353597591812246471090487750786632754747726469840, 8212016315836\
814631396663378744686357869093965436623958954351610413474786036604958989531520\
643444855156079446325696357810565095291184, 3147688772300152869936539668428381\
215037811920890553801725705226224486759763508985415700976868071367187142434169\
1191478970722676992132, 743431437090849033595785518871759685994876985630188299\
195971676870704288853567189949280125762407353691790238903930513426769995417168\
00, 28470489962758322072357932041721520125722826220991012519382827516769195471\
3063879318606656381143146911634493930810331164752958876213520, 672996863649199\
120961954836593040409047904875670445386573673203400968668387618746515564246537\
137540357258570093876723365875562773999840, 2575035932205382835660127013987630\
826664895260162643740648749743996242465293385992387576863143653775287760977705\
282318676410914588983948, 6092091773894200903452827336395666622591091818745759\
041407466734962789096275234202131788803813593884562072002168405200479057739753\
233328, 2328933272844234701430176466149027394910924842630065318430901316945479\
7534003480888792442285200401606489415699394898646368590279040014224, 551443960\
685228466146693830027378370145210191077648560205516465035212688676580255130330\
49544908835724785503228228925237107345557323881392, 21062814183968917098526427\
762275502497023220852843716538820476304859592342293200033509359629547258349866\
2137765934149772909329456412681004, 499135144302084408049816939665267251188551\
104365332877176791785660243109659642453568255771609237933273737316291563619879\
038087272921857664, 1904853329459456751971540314848617636009242609440071748495\
865672485264151020406276102445981139011133070757456373485834061384084274793862\
720, 4517695890757418800750050969562764858282262270428443935133929219440911376\
863529933735139913040918598145947499376285272933274029400796168128, 1722632638\
852356824960894583716428136343309377144896613808108679977651673031522915963873\
0260222298016780576557394113622767170830063566329732, 408882166989343473964432\
099055557461288964939343342626272632437932030373227875835925165907010669201887\
62711530566754550826223563622907633536, 15577938124169363696794270906636991369\
405135375252895148244942374236008672089357494057753172199926862287730411927365\
4444146153382993432391024, 370051296038135176004253184686860834545395730782510\
284083008347810656631027060688090248774450666394351024645465914987716288520238\
230662765456, 1408684168203524686804831325662557054114397338684907739959737198\
174775800330294590550006071350246692023926111637111921928632347391977454553156
, 3348948873896562956492320384387777901584367232330931845133560680016252382044\
428309419351072952112666683465154813842669876092910897115528711072, 1273807581\
065754763096462394182458221567396240854872697726227864812597333099998365016843\
2861063140511464593604878219119000034396654817069497360, 303066667099436522901\
788241497697777914161462731122568984943881372461545889069645706049441455376968\
94429421636133574636880378928850948324496832, 11518097156555919156630611372086\
300666399100468777254207406857711404176302883823131537086378041441349997546850\
5377827754859804545978500894146028, 274252838059822050382073192676542004286338\
409646852317707975699637589541344187107918313872038581139337232828260317985337\
443781171762264996608560, 1041464645330871101538315269504375891787388533869125\
008798302388974927354631525614923125504770115057085648169336202621960563084482\
469468233180560, 2481690509718481325983090825114838311279628241599118913392130\
099850884393697517298905172419640004500219488742664891118963642394013062479580\
503984, 9416627276743905686648304916774545668761725677471418679875130610532180\
430875041774769486816453906855795719845303997513385087745160303342545463020, 
224557655963867633497221897080998364877836667609891177070980628752548550992734\
88730103118069265098716351260665655610697694868996488475790303668704, 85139961\
930123743397135399174359901529679220019501364394739814561153978580875572500491\
550270837059631639408984302116114924627559979611319479146464, 2031852090604302\
922170777833561325250391256455648036577121448593414716860710648691821517548408\
47949843313129926748786054667239723320215247450818528, 76976632350874777297949\
056934063533104897457536623553877776174949910939630308592904319391284933148367\
7078031497401692875920834825646704952580642556, 183840210053076783767001635393\
986189438871791002708404610532220283022698321237059515258081777572370195375568\
0855728217481428975099460172127475463296, 695940174201239765552434963486033459\
499996515820222852626649723710280361539885555057006815068659197913197436354281\
7194444676989140455736738081962480, 166331050461726266913086464989526218624516\
962094381079567588872830732502691210111683247888822269399435072187607792374027\
14809336814190903212480587472, 62917666849036361105320835141538260874150355124\
024385440516195388404915040348900275618458317918226904879715457156156971049386\
369191552710040262761916, 1504841522198882173662887623541938992952276909238076\
524403264246406225234914667917222952384150074612418678639311630694360753151805\
36859280418815835200, 56880206851438393528438549428383275555601461781736210579\
366431165175371517650612530734812344228647652628569518709010600846965574176464\
4641983685830256, 136142279486090637546295474263679692534668014289567705601592\
690105535933962049717405494811300024538619993264044448688388710105632194050964\
2682476728992, 514206700411303823780639911251798014471128250752851865649010928\
195152248054091187260901465557280592741984610546205920689090738435051297222857\
1659722612, 123163007593274852330588030765665105528304184567282746407524705429\
188412399258406280876202575934944988596182789522572977811038780617567374056114\
92812528, 46483888509002357715073298047085499654798901235953835039438685063148\
046110502205583847193623140769960093679820834566142097404430403394095891825050\
900976, 1114173346116910800831386062370196263525780989361651506321043620033136\
183780257872141209294283377429592220446001912369034737198191239236028477731732\
10512, 42019944153308642015988691998102305382158794756539349871065617576127013\
907776928286904544185973085307099743258149123637466963866826502978496771606695\
8868, 100788422332024525669808826562405242662722132666212923789369273134903468\
415630278631298940185213987461894346459000225971195426872500433258603522868156\
7360, 379836708890746688950693445683799926543325583875626748646657778369816837\
800629891355107427669531112469688926070065971692323794725577069343475399466406\
1184, 911704546859371456328724372931213476401203459716886845919151824574664738\
746151236124479577291760430761042736470777419545609461137426546076530974688365\
4528, 343342038640718022471862531996911611778667101381012113020053954435116684\
380490615290751501581906818957499622364113517187252937602828380394021706390383\
55076, 82467602721733495326920981263502514965985409631059462395157904197872522\
244938979830213302513839651192604871128742234472285516063999234529309846141626\
692288, 3103457126379574829692470298542058166313620762694110584895392194236253\
924283432501722805698590105194511610748120739716316262230322847454592958218764\
49938352, 74593086253307110999751008095532214970305670607889550988728762583317\
495279500148200570220317164947356777384921438733089234471342970746405098088232\
7998524688, 280513247006894756920635044517134831909628713427726978822991622786\
142732114746418593531843699018878274846654757436860308395698224547143835787058\
0330031917828, 674683232098843387542262576999852370821739055600722040274685508\
533734269165095791363065664144456490965420830257728389055785812779728377745214\
2051558310814496, 253542045573423854644251324199977981548190257421721773849582\
604085260450567276277992277719213401830845912897942721578565959230566664654829\
48134359818029203280, 61022158540548714334544441844304998955554106567847563408\
590795563160318088104797372252922634304822461794023269085411220786558216243737\
599390788695129493167744, 2291583699310076167664004810832813895436235623675498\
552337575557154021812853074220165282450240534303413610188708006068174745378218\
05184411613723029950574128300, 55190165278568637106933581689628732321196820138\
171143517239334404341266679333558978395887938400906405734171412167022572457671\
7661519804318505908684048319450096, 207114596316458799716396185714540925573502\
698917143648113929837899269769861280707146876720604699538337915311569995577364\
9199972943951553128191440282786177473168, 499140110529692235700584328437487559\
165370887871961004950581811843614779704504016840290905723580901973458092808177\
1320619341659800034524872024556088891423461744, 187186732265486902524609334487\
123830085139750854118373825670452740592513983249445651635423318695427680648186\
94452533301101201886019785956365271526492057319834924, 45140883954785904482019\
178365828262173392069692566763547854673998208319010825796786295832644221305787\
298173487161278453637665639551423510694906145295776119312096, 1691721685524074\
430740020005090701625059947375371482338683973425360475270045636477407318180817\
74843592387691906835989009208250982941442096253082719265515448680288, 40822972\
228660320191198331882461840843132180638700412401354293705503926477649724443448\
6619457659989831107965096887864964109720641847123552210602010878336786366496,
152887644216549328410866744400703768393544693257069852222601165738346767353578\
819248965589319262530819100934992367267638339261544618972080236811917593057119\
0754140, 369169927720321677065879384481907610044614912899161717308808122625091\
441236738290952109279813328862305689769661018963878529766174077115732457791857\
6545646985168448, 138167404561713333068502931903889059733298450275822301184287\
457442962878138643627917603282934950626969183768028097157644969101790568162736\
20811528622190542421329680, 33383763888827845393084911586084111414703210194406\
753860999358096940574954638842410139947584191466667363706545044944070631638380\
508946372882571997455397287094418224, 1248615339043746820082887161859403274769\
615615781057220825510814985367905962477564408444232352038438304918987965510152\
54218143168917062915692551679932492087336418172, 30187818166512590080923695190\
310655328724284105177517509956629479611603830254168197508678116218120015219204\
4376158741208581478764966373843693666383624991363619149120, 112834446559208205\
416721442365440712335535505683081415172299424916185913734118746411473909593391\
8963725574399103517106853054906211094405006274652604111596795964963440, 272970\
517285393732955870000202726133597634329839793171267136270627986317330357704799\
792345332622425098299182961379062380663112503581213767243799893306261799076706\
5568, 101963521103312395509751751536846505927127810304240404499866880175275237\
367966625125586770978590903611178602657993247259842677466593030462706038187513\
20212228239095060, 24682406462128435657315580471029536855058552884213236523759\
745331774550705864467159974682247191505844821572166057626591842879725830244638\
042328710097996835919792150960, 9213786436808042065842839226322112771559057104\
710615416877991382350453980111764042437295708821044830043002018538895735405974\
5844827154898374897799457650305386820461456, 223175821371613945535272560235911\
842639310653527943468036315305632088986252975520919979591910664885060896050132\
859185100516613313347543742640661727261841161901268321328, 8325719288350481224\
819155402890286905595660461352317266879244406638097289488584595593067251902404\
70561336337881421579507678588769552982103242389956649059036655814653908, 20178\
775618699015046638715939934751794761778607027085263667535756018543008932393279\
060941536390196522365077990159307967630714162224569981846913209845970582530398\
61288192, 75230820656057537053031594905068534881333621438023263917345321493676\
112281306365948828914808918368871282754969897998741582163898036599339754395256\
65329889659829745974464, 18244444635893615760028264954211944997085394114034620\
954744425359618409045657701886921614520649668383261342916680691937820576953947\
418296035855773569463135330799971679552, 6797674320927773812219154609857427591\
505451057783818746770999683036847194963556343147855430575906206147057382763313\
7536737187574841382364439293203905897239896727843208060, 164950938062867740578\
283370988830131374817580827975362112892008589454076504867823398310945714899658\
368785280844541059889934529172545196071910491057259775953289530844973280, 6142\
080876591791238299562337433046047157480869328614558643901389911118745851633330\
300218716102694664167803267494244567779479943101370710966095774326902327648356\
82470298384, 14913080828862471634504989503829197103503955833892214833482392559\
095978915867372829224051623198920045031461655894448348113862180005939340146638\
26558041281299788531609712368, 55495968311105092305418919854023544102484602825\
197179578519542979183144752467506665974493785946648718313421037796798729963501\
50703544309719824031394409009099857405230550588, 13482440953767504671491606019\
142235181694391258722571886745225967508351449297551813227976301782670406394565\
391672994785374840425068056226555768749308546183146606096776111584, 5014159705\
577862345241875096509160088491818038645794836213111020108788699202935048394146\
139031324052811025964842471233416437017539919911818608274472898592306409622267\
8268848, 121887280131355867080210100476680343915367895131186513763558485037239\
124473265817266983923072581977623215443082678202899437637404485533687417951381\
220416798194715489125863936, 4530288052621252087820546130833702668397380913888\
458333301665122774695172070504394252244546550973983392693579627491617784526761\
37423362782205257882759664260757157743598551764, 11018870457614380668417762571\
482254231110378264909123284982564681564351789996868894193962943009208349699723\
57864739927440596953479490496437640316036282928815621357644760195568, 40930259\
145561186090328779721499541122247330502846159113501479713065963571994289559691\
028239458071192021336598778148548004896588620077826460078565245163697548162300\
46799992368, 99610409885004035060030505359044661110208277285973968015049638161\
136961325473853817458185912055225638383990743105202058661902901247264060865631\
15122600364481013309885923603856, 36978925753290665218352545899252970169826850\
931448181473240524795792955999063950436485237424152898168270129359813735713285\
304134450733766718634683176385346755263416744895590868, 9004538507202990449756\
619310469552374460232521269997602942337588808516971347451925047658324079722506\
2410593830776823695907659731098122938315231195745526354824236376271620791328,
334083710337053812837941162618608840523089760962003102410920014369775728486651\
485817828222533218076655525808066385854402058099956814281549379777294046972562\
877405596960390001824, 8139681223328202373150578530784632732535260578116168549\
623148377539781574744924371883078191409045776927077305655401081103367107443270\
81504557216368814831944306195088858648687520, 30181972300660783029209242813569\
369538523910895996345970702300763343042165892706907769409867667878851691167595\
82910322032161731896577637432780341676485964496818170647976791668164, 73577098\
711261466103308597258231859091230391266543602468612724148102520663829650197362\
889885272426950006754922527742140646980922008475591879141651131124771260258505\
55174869818848, 27266621516598923968337553552223706586638192753695654812233264\
423031967651268710385508572065310367962910637644644931524321821940031592055389\
013691776415185464184247941215990790928, 6650700082406860360967751158054276571\
233623178950432676899913672265376667262509267613182641582296601605463617437878\
2902382862071373446759057425610050011212998730239314251384171696, 246323888144\
586674040787692746866757420809150827882590792466865202826562553722252739809488\
392850540718716691842575377121884358582763855487265509596865831426023385006253\
107730274692, 6011483053232975154910177255761047667588421202461160621296204955\
437697977756945134958345892445315291986754426644309124058634262315891574604805\
81862706490058237014029548379360933568, 22252218144605637107183168394287940131\
479587602711124103083776525568482800595934462299566030839998545804372712440699\
02919904487516229656909562783941758071226762265133520113127968080, 54335737225\
887364029172452876354426135363190971973543206991372695360639245660284717884359\
669782451325242493149160031787407121675134862192943671128454663476819985862731\
24650916664992, 20101651989154602928411861348534360385001394274906311381880396\
361236336571447363281543226444910840472708186539841135636707221370617654340384\
289055569778189115345936210512802418560140, 4911105754573828150498462656368145\
665367787807882969124374540202592671839426582144790078104882498450637554138480\
4465470141920964427180669634544826389851896780581868603414719163245104, 181585\
823760517574421753435407852978844306408759606990284025059947395561679703697426\
078617779166933684459374191086836311291360160235945261914233426294832017423152\
467459618905113383760, 4438772682175471608758741204130508211291159433001108596\
174474419447932949052023461679661696868208677533440430969150635586632534137361\
01745676319382323209367661430620565046621102301872, 16403025687886862674948594\
835627498977802899316517840457696213315848325956343838012784742236742193839494\
528233682178294669990803437980736451827915113275787072037128997639955091364483\
64, 40117746309678535451904201140526293917444624952124339922929744187725847531\
953197124809411485302957493167479027505623156722920763660457253881054948770712\
20046533917630948533640187137536, 14816918998190708610226175253326812337424918\
877826605118924351658558969567853092801246004225871019004659299448235886041585\
511204258958614835381909305708456269233240700382319766215269760, 3625770095750\
170122183895075201816117729300863596657566629529167787996556756250391079018887\
473600033292854689437990781574666563678246357360275675042654638653820990798559\
9509053795428992, 133839358832761601678568906165523763267103606468033527701601\
356356618903185464604297015216713885170556663842178283241554516751278893170777\
741866583541442540039296579817960425148393962596, 3276832292686478798820920217\
301838455389052301452717040378617321935015883191257219567954938549321364957455\
859076966493196252936855120992353069374348758713570324513054063170926673926179\
84, 12089319852617316859965375270658618608079891388863791968815502428868772523\
205126780607027426099997016453445089211855349590136293008122954042595873644522\
29872288828923752705796708715827728, 29614096544269712859106091501764542570343\
281125058947843062204978283339762115019676505183955080393153072201475196748118\
80689385330506949026557573310547001273836350359200724091109600034288, 10919733\
717248915500137562101891540383720816197552311652234440620022906169493334155035\
756146590145670884709519994321355446413594149068617071757967868360700195651703\
021364024433797077505156, 2676290076402251921372146640202191069392850241029207\
539201686922493362869387825977756318915798265621683042778722262896947901845904\
9168722199682597362435025501849166909085117751251997538080, 986312337544535014\
124371575379992324108534261047909717729327777411456876720526531136167503840853\
559328203685871641645481570563347058387847234180563845855492378697232512947017\
28700109079696, 24185685593809718096790004043456865182346621054833574619281322\
437861502216343634912085135614881482313753949050042027695102217125661865171817\
9460296863771623637718258441328110189949701160832, 890859463958090240995970280\
820576395789990462741258171246595599034692038717082400991623663194083453390223\
598656892206708243071661408297015645168128379601358989189107981858179386043179\
737228, 2185617926821821235547100058343921104570439824893821683269428829611732\
907144875585918339696673560892427617157059405637549423253398061024823527253822\
160183178159724909192395192133951636673584, 8046301859007546228047162096480816\
889288054852132514896290832846861221073712507147895124575127322652767659856778\
944983548451831135834296754842952185488810369436259108890594814186236901379824
, 1975062325855673084023417132878798159759207562000360822574626873817626581104\
994828931600736407928840115817987342064297372446729520019271423658417082742659\
1136138612672806062055727320114135824, 726734721230760580150100029715763415062\
963785876313730651780165057939876683675622343678080362755606600868195126893002\
11738420183369835512831529614850932373338968830131400582962095284234080620, 17\
847532481950223844991220550944504128670834189622282950193634597166781527011311\
755138639874529093150574001786316013437543604612249645631238681336783063511773\
6791013542647593624899731298405984, 656368964955771386114880716718944979528627\
895619346108963143886002900653772512373415495635967157895636878984266325887483\
421347402507065332036990489934210378952589011834095399972832462041575008, 1612\
747832151116519174091496493260206214810661436884099080563919682495573112039498\
990293957084914050621479365419824230216939226628785624712114339101854930479272\
662160843019480749543126353289120, 5928062562339907564680983088372414078655144\
776838553239176367623564858024199994681848730563044929069748539109313197385941\
882678925884635873390408719633464801663220960503255050225322368288079420, 1457\
289229485052327088756862855738320551573430869198412214186575148528910970304039\
983608851259696349469643160411319940729968185888951725796199625089630243898727\
4932858459974255261818414838310400, 535389934711743253048074482804032968474492\
467788623448053780947647447931107000794010872052851389364003608425409614482749\
15571155734807919107888188874527531161827677906227589721436012403370935792, 13\
167888412460288809089321630429960683207591414796030374878769631333361854681889\
565442692971382544861043693859490457087158136829243154964616767285012892739852\
5206144600194649756156884317895247248, 483526610712850878517729401882719666897\
819428170902553676618312007732148741227460126834309522530906792224367337574330\
104111832584530488323409733996520317198488695005902719458446633646083653596412
, 1189810245256006849567082481264447596635785240544913457950530668585965200480\
291204341944643195842972047891105429424176896453019757567063000497046769532702\
951054979901798147056347373994432424806976, 4366800809930509805369212321525334\
770003939720845954302253138515301110241652506451679598950883020046377689536263\
639332255562525658254397685314197420784515674554477693883967085217917847212571\
690800, 1075054654664945111224539419054756596941329849808581090161539429804906\
453688688185345866534921097189570491889165526082265551594665955780628376213571\
8518944299926547640685690689065399929562490448224, 394365828286491899602422390\
044413401984358309629112630220231864181018029736159798525591445265888281253416\
763284370610609246948633837984791029896509743882093153599149922135638504254203\
65635314483700, 97134776218755838841353592205213962133473720749730393739026883\
611187679340742566961931398273076208065910932039813481008843601178705461917310\
987930055690836201657450150851167029771886874916345667696, 3561460487657863341\
403657352733383560866176065898678469849664197773937906806322645706316126298614\
321120040552386892411427048759012111258843281283669210834647464127051513571025\
65876206691934524317168, 87762783838899271788056133176749093473064265272437771\
523685600158916813169187297014020269963619210562200404044871448349126499040492\
0404014958109619306065322128747605683647541764521427128086884577744, 321625156\
870871111052258477749184403776122903233282073409318878417154770824543835122078\
914749375105435765083118401735606004969722402527008678536772431700547327462658\
1182659275503364083958376681796500, 792934964847007821029448202060876893378453\
059380305135683007577418658350131940607996859207047951475705847609959928203833\
796303642968378187748977161498049372992907226618731693126695972359196729043392\
0, 290445721788154149700641624278896673605667114762779980988511031156889683836\
835079979346252793973101611194121202535078006283685236251984710254657675596988\
43162430855239546415973419895140622149478415040, 71640129430375229125949753016\
267305995376869323248506589064877220541618556725207611592857366836327089637506\
288457543004889352969270933044804758725459654850809673974466836386056189143676\
939537215226688, 2622847942282478842539483200027721900338230638138552200237980\
432490346547078977176245388818562421877911035326074725028115089365732418097127\
80891201171749889062065578842495180936862949902801683375221628, 64724224014124\
704085084512721106473507559465726011894817955204318792820307491307208385330638\
376901118706644309273161225226526421435643594140720489212221967391528680953639\
4643891931227084539892602878176, 236850586101572080477866097638806100369652351\
896286812792212219500960625812021079357696413871939043169657819511021512524040\
961417445183739665407353184109322680744223806893267056079137683464146817808206\
4, 584748506771195810129117595115357516660191324712561749158323452692509987305\
520735270234494575288140704313173129675380690061428260108383627516023220286095\
3433985858821870723610861993637598696849836335472, 213879469265719544962682753\
031198106350231142805275454938295042696398134540276076948509502840012167929456\
756990209948577600536672140438674098451027870485961568248530246147874627797603\
00109523722286354876, 52827888091232680692574015270924825649718237449741215824\
081648559665845457734123775571927465398953289526234385649432192448724022767746\
199418201162188183420018542977629903663105031886022697965463019522656, 1931332\
627524473987876124845863490941092319648398968953554350238243561478299072012160\
544703090735518816433975478177620358225137005909927861123783618109380578204062\
10041701137668123662511419688587148760752, 47725371131927777480831796473562060\
755182883613429145942430953540614070466618644935397516853098872024479328074789\
680288869925538171165973693142430219207440378350532748166074771933661516810522\
6875745309952, 174396780807837061203690584140180840980730514125645421959001855\
941364395003187551138158756565740732966177583063190793961283716861017899229323\
4348004677409089498771011476207323904874992383784095882005058900, 431149011400\
528345960441915061614563532629146440842582298128954326383102512987966810170161\
450776120632619364879797643797596283038639361898202155380454224539947813797439\
5682795381669476808109351027661331824, 157475616725849616070610169304788021888\
621977014742197200635526194884535325424995467041768936807422543093523323320881\
264071532257242319999456171793710963811423667895679373808694939463258831344194\
64484053936, 38949112538655191256552850836199691221767534259353556232555378773\
712601856013546496471948939305496428811838692916796256759145522319087114489255\
030160561786793032446123843683399015716954503059387112019608976, 1421941398497\
089482615874423288887212954814279939238983696748783078676855367592657026578431\
808736299445439086883572985614574200213265396744366385229696136811029550282812\
54103078337518432597339270705661289812, 35185190434437904296942974931557744726\
173549744922602930217199547916185542896982223112205055779341772769887874760667\
303191488874989496483411872523913959588622096982139291723305730448540619787117\
3814182880160, 128393685281280750282237911526309157283483718189616751601540780\
182578253497000332117421395672325309972318587279455098429714773325621857504495\
0000217647197009763673901066241916643891654344974642869371563829536, 317844343\
436579500075473990754700111362029886573865501572481034502206367299593861290536\
257779652043316924180615023269766888835406963224753865722740903376231546798039\
5115324375582980011202890447544985871592096, 115930917797614497706908886109631\
706237099118266386508319141883476202107934109507113783751402260780660718060298\
621061648482825976127678242453202586296079476760649689117010940963710039370101\
15083932979786384260, 28711863644152701461403127807518610977991057757118849130\
781732496733873269702908528347943374933364754916114986642230316900987705867000\
454435546947556701443849506511369666125424291607909082893220676244401622816, 
104676353245751119704608637170709372223403854380106669582457171365879286722612\
716796393480996393373176671038887612382621267005237671029450344310061152061828\
632073759632543507678537533099248579138765060812652816, 2593586077332443443509\
616941425099376444209397828515525473417018489170922493076361708434151041047956\
978980793997863749536398175660907757228562943351027409083255302124090190777688\
42913098901669622597372448459056, 94513022289579186390030504452972163503751095\
727874337161226867685090394621033148268907443613612877880488381390084827151807\
138611932740455018492316703780896341230511582673521533427027157804339716527162\
0699129540, 234278485704396971028685826371786576397298946466438845032113911956\
942670469088029896638269460024858604509300861768939411726936257612633033690616\
1812318486828785219352430844392287299269903281484962493994810121792, 853352628\
320655040110088177915953699771748976583547354754248894734587700882590804152913\
902257107724673318958450491286883874707835742999181213031771984930382149733350\
2111665228002390135723392280483722813999320016, 211619985042498966337130726682\
505200774622301965124323687682014607641638197282472921246472000790732198862606\
814170968635773513883820160539184081495440767582052519618205333538228295746562\
37468808067334513336229152, 77047628747180840288037444094563361110932737688420\
206326343543678159098683696278232988553098007857823242981318462877441888379329\
955783740602377885669626332176522365376750735651062827024165014250031698698991\
997644, 1911496683709886038282554691431974580221045495380094260442831159660460\
039714072369185121156964258834621138002088667048033988290259761011867735685849\
45779220088496703577869295560983433054096558738048889957516149744, 69563903741\
491769887875602843250434491867865744359575003770377473891046587173473173131378\
495692197426041780999660551529041206075514205011788576123536546063009595399659\
3352357623519250292826266501526979530933884752, 172656560574214556381280219087\
081953896171610569179594657457613135166386844899871823114785669963013223517179\
138883710410326914333538128679549727400092491593275835769920321832255380098216\
8092451209745515068188606768, 628062102376448916094042711614957444962509982367\
693206085769871769490384446129241520935633414487752484752835696075432868527247\
049076142764910648896200542485429047642329925656012845018180954359711247011566\
5371062188, 155949991666349958305398310877490867444325413164460441525460387542\
424701180251552571473083338759707721194956193182562118133165914537945945251120\
94863026180176477090434071423641506567399972151419540195363682044946560, 56704\
204141644028987222381417323558896144298751978581470393279083387281315976894035\
310750554024334662336599211695769001104502481409145472489850318881647413134780\
149686666937062600605520100348061085174577679533370880, 1408576463640088841675\
528818755107694632534864981030733863604658058373568382143574028279474117363870\
432403125562778142939741390417853585839272805071567220639891147931036001519843\
32551699941015589953069256865163529600, 51194347232700621854192764529189406227\
791251256502984413137506872704729966525368969494230777568680338392040467682801\
809163867064001427576219184931019313101178544025011484039800349316160863798909\
7891125364829528704668, 127223800603694222125072612119736424576492205425168481\
405738975452858401797356843947785191086915899527894061432629293514207847040522\
820002105794545252655807808022612878758467598558619626880323633852290674466091\
8427552, 462192497073778725446400302276146647746620430638991319155677116199029\
008427072505724063842378170247518547609333334168513693214595749132166157349835\
0931928691774560669113948974326201074465196068622945962976386739969328, 114907\
727128824642422200872458566811131454879261991570725253360989229609971068074271\
822841233240142402778593901521030354027295761963179939289967186000495882561877\
19651973734503934079890688450222921743058766063653523536, 41727076126763413014\
925970510826744623606587148597783734977485423441817904512955447968136596451911\
685047407636846229394615631885280773652802080523553431462628623352928972298265\
857865694732004756338581582633707054573116, 1037822539756908198395330238892179\
464751460424763376153209165794921333858138664044369307438386155346780350435686\
587171905862783315277798329836114153707792516170075546588730166278190621041811\
67930991757117900631153000032, 37671008663743810776159080706563197670513751210\
341098526207564281078689768567465317244372123155910757758071646647413765534526\
823724821810464370921638507328649168566970784537227330003054054002177290701088\
5413798373265712, 937324612302316821399122178373215716527823430356059039357899\
940924743771409075808079469003399316808693993734027460381237933336777219506542\
403235701833295656714502738331662187474502178900249070040797932350489701355922\
880, 3400876213367736784402840425124088770940601798609316367935271629754920424\
855166829554948205460383596071257882302389860646761378932596275766843052899763\
927660756280663205505471526917298567543817650881632254363368410929204, 8465450\
282335527381033874672454511217019359441387865625943746768832323399343525507159\
326585840754252960353417856387813219863917088946997801519331769836332006800604\
351554490601801644250713477161342989740377512653503860144, 3070214582180484335\
522236953069769626828460859798603636867280307025094889460537692599937071120709\
281102636794908535595108360933296517027636626428973882368065569571923042031840\
8533306808498584995689638569573878381468485776, 764545413955617088989856620784\
139800959873022989699851223423197460283939980133058710236902093306113341848293\
763237479419305864003191336603293840650341016632402785279025974447686652215105\
80115688655477934265880910323201648, 27716667599970920976282102693188966023738\
539781590148069992621672856131650923294550968147417450619246119314749213790990\
408824085140035063929622436997482886965691008490368494766491666615419357147560\
2763600046795459674197140, 690477854044504736414222315334097216266592912386501\
631163413243436782385531262069957059455970134131891127975047076164838410057553\
938926822073111429484138650010555892257378940684252933520086960649827707591384\
084093203331488, 2502117625851063179141362921542179504764902958211937761339694\
557736506446900986856884442436534886587619049755649213845260900795363468034889\
585435317122733347170026308587002436920896317913139775949779216726307373970238\
375200, 6235761868271426768282882638804105012452930760749303594344339955807837\
294986373357636742058210426507609621983286100083013416158246843192196379032378\
997955681177064605993772623295398422048304843435440139827452516776456768992, 
225875383708795424866163459242072722985289207792852934437770215054188665312338\
876357892016470542127888132146461367734519038656577463117892819604163416972145\
43487931306540065287902735697104248599594232464885680212451172189060, 56314813\
589762172588033177440413984675590624451834296191838730544691319782559880762767\
931834678177961252801966391525116272368778650076713018258534411347574072053899\
720493590775191133155281020150805170172353349833132082721376, 2039034636275017\
730765298964217622967401086970576421867881562600570701807274923222397270319581\
266510076491713240660443824260052451640767199108131478221260500238547635242148\
37406049849509651605118292031638874398822732048149136, 50856819746525447728481\
733753497232437640240643506418413377723581156829631585135383843478691529056009\
558170938105526971442844268818567579406589402411348741931593244883746480193040\
9836163701853556637357280394132547152023848304, 184066547774563970841145470860\
601226044688829319853147696749651400790792287430421240895439021666716970793351\
693337286986866129405630692161542004223494163969378992553965777452436539474680\
0335129164302456367808185526999767765188, 459271211087445463651396232835381158\
686403987978686969253456532281338903275127950890786447841613917002121093976378\
608965386561563387583903878923274107842556018174568389273341033644556100995493\
6660468892859552673232749773198272, 166157420190956059899555550787282949925377\
860548141602941927552989033242797421627369776749662018996506858451427304189616\
754918436434887794673642988443296300290038698723910362162227987166492347988723\
06095664870799600964962090384, 41474654826779827123939862339907437182549826710\
844662630437418610298153119837771752448731464178983047135302268180685673506793\
703664721720836396723992048394532127587179017674527997265577519294121207164645\
566711996131173932240864, 1499889511623840782296707688484944534064986029147120\
874040662220779260586079209643087832675242020552546704300025482967815927591060\
524175762941337154557181361797058010308367795020537683429629801633439577630336\
00011762045305156876, 37453285966669153170342734103427950508664377910561632404\
016638191643594393125807653188585684192065221168686944574023319197599262208522\
566436223362261214603902661224292444213267292652493212273110382837641408198661\
5881504945142064, 135392152857083737364476157033362496703647703914438558833015\
604679589036771849800578962731037854733658080417544714168419067549216915342943\
719762549684202830509841687575235199666783826959119931162355757371208855642465\
0764804692048, 338213327340542213207748087609087411963473418373041707868830320\
066732228197925141712538043500532503768923501656901438064796959869485903576949\
603212867896981645597151014249973924459850495488253835475999895951355195098415\
9970188912, 122214422896883279992527738632562791124142841428312419586273284507\
075326007090352859863879673047996124160553883351612289892191649818189043490437\
753974690721442999536005570763657204385370121684482091062229532274069555769231\
57493484, 30541137355399992042394614721938519126106034203335449987433355540444\
113009197774801548588138324941342896193851208712830561252873497956512331550516\
416969666991679077354407208265861650410056626827351318894325267198468160146833\
306624, 1103179577266137054375467595800107208772802326335354302137268858201638\
477247659149058092448036874083250063756796183246018899631623543745007625567755\
104696221089162438423564136467911762929199565601801249463798872992143771309580\
10176, 27578678234784965562603376376324463490352161224381228676790873260398884\
761207360673899989901823811629444690328704764928978170570950527100941458602453\
702875228109298969669233499105731624953020075999324008576006430638999856158926\
6880, 995783193937396420254488287951386445435211120906514993594599809258128519\
862035504973231123440398553119659363852550592498426538971052546981912208592117\
031984067169342226769964269420605422432740702811932254844300997185733329915340\
580, 2490321942410315157314172972843087538971415168859072667594489306346808945\
312074093388611007081717045798625590637544915315219018940526695592629966552085\
946590596234158862031997276443283980150265391077752597668734053087328496529445\
632, 8988314092895753854039601976768298784455789143998038817095493598044924855\
557608184213233164927364892707652075200957189480395717969568454028727280457380\
877248239001771064798511338080618212805692133025014385613210067402140076321275\
792, 2248699382400831848611457660740148099571722547116447561284137583257909071\
713946364867853007333962374022722406235150907216166576013338130000029566546356\
741795024140737666669796371485745800868624221213435493809320768568275512972972\
8560, 811309569455694418565810918202143214290182875119476454646109781395063048\
768511659289702388865770553149170755496622615418599982358890855838833382732409\
259595922336220552024663246002978728687348776139487303091377814542978378789359\
77668, 20304916876164189776299715083105014708427567082124632151488080888945381\
336170966818928243117813268956068633675471100954371846835728444384531884504639\
504006505529143768815741028114930460905173749526167831343796764355419645111180\
3517088, 732301473652553604353268798669460792983125971161784690994237055849825\
470803739900819387824407198302477802969751129371182351422205119067532390341907\
014119494632823430045949097551600793106212510324865271602638067301593727008145\
616755536, 1833432781779502680452333723742800331308746222542806099243478717317\
688697919601326602025386051313474961301790918145481636631909294864846095112075\
620557814575868080331815122830070734139560209507327351107406870767998426939081\
737058586688, 6609798334360607829530879301077867220435960154525060498442796247\
261783617653223982442909325359610823691915625693210914812635108426328521841912\
232433889221240589133013907504075674189575369671119264544024491618001357677734\
260981056486924, 1655475585028576557993548268544437357613425947104124274429794\
168890579100176962134970654415128478573266411101615762957360797402316948292535\
754597540030337280061088385324702389946140154539381692872073723819722400595276\
7509489620710927408, 596597655223513740361239915707187021607285132705894210703\
795324328722583949243622421539405883710130765199435593322123598365502740241624\
879991082035238341901518094425771098555705378060918116159614231012964612809536\
93873680930404191829168, 14947708827488793028733813065375046469394337569261040\
552138812761617077862160696730319875687477995762584481183077837391421896410802\
870915256810004191170330108172111443207756493602725878378015168084867338741687\
9659272545239369358050788752, 538480456873954871462094421507165916113543716864\
109275813867440671975839480891893605893883551414459536157439000576288480783661\
511454429580135756340957908944513645754661700237497568768243352652171067710800\
670433402677226677975951849262764, 1349648229901588094187982468400288141088917\
776799096159215837021767602865975517556426249492121789843555799369420977330856\
823114767373311578381427229419485218273823929943654183957015191473603577433682\
423086775987912836051510181519632195168, 4860192377229033560203251496365922564\
097355245872564996237430642857606436355875019007481596641073767875629270971301\
950178722635686857247082285487516038254849171968693822216279721687832453798806\
698277152318854117347565481490681318657769952, 1218598695144562864201477353573\
381502724688685872291872360819679493883127497058655950650146027068500774747104\
045446894041975934564483027130629834825752720870627651933092042040353289815907\
0923807701960380107812913057781917927650981197333600, 438664129244423577840708\
287674607079528681588559242489580921677918183768738004204280004671773370258734\
097898791700519844497822658502158189964671768824558056162776826573730582986621\
99845511902047858557862631650522782509123495302217052278428, 11002592678155513\
300381215511574045795986215581073616546161576106255419685226907547668520649086\
437611667500000926726802564689095687965958194278331721339360202349374672803978\
0699268106100286872556930772693966292492360371805758138814586593984, 395918660\
541219836068629369312266942953823816096279308968878314949950918155867190281484\
978827734776640400314467747639210397216601608202303321104718798375978232137432\
111705955006901556595030665169135717309811282314750076247692724640853359184, 
993398767829034382114686411606099317737555504092842970228177460941689118396372\
101013447636072689751947953827493174250666294948150654609909609028123569757945\
730120652220544690573205002883952610665762276242152835975142007189451261860119\
346608, 3573345792142348244553333177948926846570915845609294303450990477455280\
986958909114206727850694499085906034463077932138986555226576745538299264723270\
704626100062648455975343829226278387396054234247147813292151205757246092701193\
562290356967036, 8969051138922031246856633200719949697934562300008648238489647\
461911587960098437534577045988535418511550642467577973495436402634434171157580\
867931412279052684542909236058387134315177842028120314754498980446419000258498\
570540521949438214168896, 3225071739021490994754113588638152561983579526592668\
116274146903543119806429718612529894634930235286003178134460174448125266270956\
297994540981491517001025657264895408731894747834192518315817915998172472271360\
5066649539777776453883988258819888, 809773819329216385103102463774159290410319\
160367370350161811187716550648373090975346857572870745943880450048259013678410\
469619040990510048402892564008234615250182562017505130981811783807232230379808\
93388014509103003106616355984416680511893792, 29107104996706498224527707693505\
943320149123832690169379156224858423858438645747820929718700277943027304101519\
303980978438362886194946308305784225411685344735560781783372706001106618443233\
3144822366325024246673473670048555966527546339850054548, 731097597356402491317\
925756094176869436032607664898855458993782023850242479352345065655496701505728\
197844472905153273592289618666839879393094836979388489219207551301916388584646\
791980364742304447082722682047542038553370737908488591625555820976, 2626963144\
887004007098513949017570079263076251580166501822596039251007074053629613156696\
158243747985438368514210863621464251750120786419766067175537474397058350316370\
396197932357569992194761546357323305197040744114739590880420416180148648558416
, 6600569690015654756714745195539325678081944195167286674899014977138529803257\
906014458597081615113843572932140557893728005134855780271375548657608047970351\
259601341424278793315221969163861616559496474335055177920521890443877972469166\
103754718768, 2370851309637008946595151740294121509023837220252246828035784861\
971905950241032151141927732086913114221426453258400638693953559941084459242711\
023201868588343960118654773455851864312624737185757190044674786003856603520737\
6608997699133481995129620, 595911777123041355116860248967431266175803800277558\
963326412803814835912739663700354430515859089983656257483082272714896250937179\
789229085745739038236694604075580040995851328351540403643620105031826321224810\
11931182490561285558749376685604583168, 21396860793267034771004805841582143088\
979527348589637571628274042253863123625320210753548306138006880025952883559192\
896337652148830009310528775196652265799727914077491012365032217281963078086541\
4318672741019051611424223110983015077680975090831232, 537993519262667593470659\
748590605737570318961961286597966364783050196144849124699239815306368787287428\
858518749088114681386716213765452656623041815664240630333390561919780434238103\
683257484868052158948797693836973862485564068542656526370556881024, 1931039892\
145181378090797232636592610324806089405526906169761863160793068317067260697986\
413044987171854648475379636007251599068893746843380674777040172473816012114109\
740520562750725084018349891939488276533373892139060411567344078730156363679450\
588, 4856984204554983968465606316998119464070443001595756998446803795682073051\
038198356500899693244034717248813487587066783211285630448860814078204574143100\
225782900997181003036162781625869882080227379135217643612436420866042146431910\
058539401731677472, 1742721165512434785428575592955745828026953615166370035852\
319912042807951762133972175413292266600375656335124291006277050870627998843544\
491968618864357792255707482806895329778546782929801352911233982632942540399761\
1377423970090298220768375187763248, 438481174703061054701584886601885760180207\
924586775602241656102615651907696202451126194798746745584261724920642669552316\
402759504863615347246650854662333505453399020167921286079705287923821204889898\
92562136601998515947221996032078995284722173874640, 15727513828843555135552453\
863550273840645877952031802832456449680206586990728675740853860019216688037998\
394496778614108503764670368090559068320397084266984752022132721592426370131060\
4180721839011102243770912166137922912274773149772490811266693704188, 395849290\
673219934016047988756060598937220958456577100445438113645062406572873556040028\
440027902259770984809315646621829666345053042535661713269358897475505220111061\
190739655893158933358714823378884515139477434742127017916526689576274314438480\
021600, 1419344402665840838091725595181749291123035541950252284670691111743656\
979149604489440800951351351648989997632945397521747634245402699947767861618359\
957716532634326273140111470374079508021548051584501316888728114711204747734230\
182522020012581222741936, 3573579833879587983705530707193289643598749087677470\
857770047270058805796184436503200606609184919302401119082984943600938475536293\
527369322237403860784112351335736703607015644171861727428199151191635288057540\
186302769933019629762545697518962006931264, 1280887774020032707286113093759652\
846975537048590300760577172902017983164961427361304507136535268182461794053052\
671225229151454663173327895688737893590937416620617529875791053747135859932353\
7935818274881387255747609525999266637613823570111737664980724, 322605559263620\
512396144605283452671499759636631855041450824201338345523681956166234817338016\
193030722616783076772011031971717003639653813557619715535969524171129687026253\
850816791004772242581826208680361643723914784654376783029793804382040168750162\
40, 11559258651748430963036284907516622490566245282069123698123657134648852076\
836847499712760013664075605667971963851340272556848661853711102952035076380023\
869902452579091147836758166696890823825675079557882855883511884736444836158874\
4270849586227635959312, 291229246933348788839753262045904346694984382735462144\
344416756361351974825960398527481293848672051407001887169531640892371544027316\
130980075594907089019771633502441448445481813129479099325428398884709245435240\
776809326056728769176369259471575215876464, 1043144628631401802252182445818960\
476835369952192160208993284396057524215888476064917030419887439148065281868974\
332986803709878577034274490029792549811474677785540409934902209019360185205250\
934395648636092045144515171243727655079792327449478143935370452, 2629014308602\
068419297344486978962575290138468877816916640221586213206197378704322467877968\
573983328392795251575901219804443166461028081006930426408273219576430643126947\
969245811019863875467349339784171083660740575768458050872198173863763860989705\
285536, 9413578446666116603814888020593983115145053930226572080104776615260874\
291780180221710562399546116501848429877987648163936024767332092871782106565668\
100660918453822054907471849666695194430144331904903442878916451819567844587157\
879817775429062554238589984, 2373262488883234029964974036424622049277177661744\
070313059355193070918411160047233978054002629924299141188356192075071342043623\
153971702815873743123800942472407962216652623276319897829532028006800408449224\
3116760596937096190628108671177886413521540153440, 849494699868680262765661039\
677177159971149024877526847889269550901659972414884354047525571616270263210084\
213690567249249598676793987515488305661921800823009981837300202063471907285073\
22980351291092286048775544385901476177296643303020406976675252768789636, 21423\
651862060125610220951559990252900305524495182456859629537565524646857164834638\
566123917890147652901911398200966505161392889795188754289187429232014713312431\
609134526046272996095717697689608842274573675165718495300213118064563035518974\
9405557354534112, 766588571308541062022988784267921834458929108247750058301293\
702165991431091611505004454085879832780084322486008319175487100669161498407195\
066425579914088662843345066940933668863952243266163549342145405195792269522209\
353066029227578575852007959645136776528, 1933909608931488881876031161615755318\
377748409226888277814099934375186168161567377477698809552236123456344429322490\
393395987729277792990980026834274606233054171786848198243543819819339694668377\
335925491632594924208292009470662236550215876826732348888088496, 6917668994744\
760705339284971641823666855861069383630238046801459679505456506210639970773752\
415552188392769907382332958766505767701956328868161925228637318600273064972893\
554741828849305170475739492400893986751311940815532606721039068475170403380701\
544442372, 1745716916731461073317859638607766087224193247211251882917066947219\
044396251545928635242832263253722926282619217049116698908430927628312469909847\
942020598274422847651982438801426586735553768996367202094249029451476805195876\
1606901027421331164870302116719296, 624242044411237214930793113546363417201251\
227167059233959981935096287672618105500180149365159780930455377359185537555021\
959017610499344549319017161523903120564899022899186874761154264814875532000416\
00469863368480378180579662706910882214504425861799088583696, 15758195646951410\
619873332343836731923560664003294993098485568817563959144987626397441985150520\
894588759618485769236090053895545351170965570755849667310266453735114787418331\
044448918560402550885926919220821403903501082365699123601167200608943822534259\
6437472, 563303029725320411270302276633781357047046692830344055685181928547027\
009104102827930653660971040221761601757835985831480634310795297374023164540230\
197491726373231202958065223318771552019656779555620517650656518539337162537622\
498074243874948372058551705308044, 1422440838427293229610467909148857179613334\
943667758015752535604412335804720577010279790702763061248859776059611229656529\
131151832918216597506967027238344962223468937455878702473886247826248646364061\
961149404366227450459842191213936518264689357376904245323440, 5083080883503145\
774878455718615673347049686886511014865662502217740613625625265546234581953615\
933555010396435889841297600187540075394978893174401228568739791857998451035461\
697451375606290590588034439708470850504677703012402020091639904307317053087361\
870683920, 1283976368568987383539629393320388723035502606434537078006772780584\
226991897506233912265592916337344349013722721368817755958244796614104900778474\
381583809150431135023200370911309549297994169846685305484896731268420856102170\
6843374257436216857616277288523242032, 458677932305799514949427945027260536027\
408036842347792732936305988947370315452557870162112402120984332577877825000498\
492582455536835013163784184390055650859705717628683962276632658989968867155766\
10380478952264356981357600100942994646464517612875601953982327468, 11589774335\
686018126118648064845086212006101971460157102528739908257603096776854440893583\
443942010443316615381772092827955344121386950044488826938183558372558560632245\
411997637311175876370666542563668588326814002791420445086601384098629239758182\
3970710567332480, 413889676216285116886324844503724260565291267946830129302540\
257163514164652084338659161385865956112242534402311297348692014679607568625176\
651859791815528693936882192437384344562614148540751320210290045236810361050895\
655674452283201845357074039419690600944582208, 1046135877964343655779465449439\
200248078789363507664089463322833703388941411863194048396912406535491290206953\
429057452633888756512586401939384044426495556895769145389629593067476697219724\
918113690067117441716668741225536172213290947666451236960469277573406628288, 
373471351161047413975517781985339076241908075381252855163775089746886301460396\
977841100973077983610758226768065074403275787467208444504641917936773995477494\
899374601279426541917204941862350286981933007529420542615405581296238747031202\
8743405935634887451516324100, 944270490098876877887717512328008775976495765384\
914965575619178680153482169866500420441374382065692505362184772052309051332542\
209305221254321812489874835184167699469964861726232549561619442418683331236441\
0501607546511182923876514526659920260484061096941616871040, 336996951571795585\
387973204567249863517930289099999566457340195733684522702469095366768429840449\
443560847921633118464507551621865541294599761282157666188121287408437987978898\
935427481794400343233858795764712550720463945346302200047520465911677753111631\
17104225392, 85231469824211516776458695469058453756211183579417518032429405990\
858967181745562902250039950112369553114346313459940687939619594180318834096245\
224455456242150726517666738675200086334321319443894673494125131172714993428179\
460536645381522941011804077287811038614672, 3040819634464847929919184655437696\
554116907836257157889655200750066743577269176199715091404348792952994380161006\
490640496297335089988076772791385889112894893724450171568124452787915164212646\
20373750430007116883669963184767721586273527820921306458490552703913235908, 76\
930545770396073192919484991825058036903765953961023272101653415400078247993437\
959503657362829689097821064582760224770520296024701450596470007910044559484537\
580969912408008155880116513756330577964935331043620128173027455245289678436559\
0200117796491133120936277536, 274379327161727442733780506749901892801246590537\
820296631250243329580189258789008149116493343145108710393103354247146139911749\
117135621668618304817255708667363590650165220310935232799298538635514412515097\
7287626750133148800500562125818262962101266496696036150546320, 694373213814085\
835541736317552077389180090277175168169000075032312817233869640883579596554130\
568113019396581578388200275623192200621284409854738318938302466524985943091223\
543703068115484089633152145786988414794550912546269658066015778531806152392520\
1710831434404160, 247575792695063669292396878401833883584498217679154441488222\
478863904750070574451335712524942808549870507667572397403884160105960264135426\
441360607968555137393245661496646067251150784825701497058864161016659084359338\
83015065073451725425544205409766521975270737617900, 62673283675673409072618097\
762538624362196984433033800818255912078734011549767898566595999345413785806590\
461882225531993962874348730711677617106834513137399351166986196821633147651157\
371029673965078796662793614555326226505004263155944617183873953019276040344231\
359152, 2233886291587359085215656358934968561488790783926428130383457695492324\
815409256843723835016153835950467603766394005563430747172035740432293685966722\
132207645180435879588764917427334518072607618290438553464939094834585330115867\
95384365746791300422585150585540662529296, 56567543428885013031369394975863674\
416254610573732716495430445384094069280686812652307710525228666141585793449866\
466824202746239753461428512410104890746234486033545051951101034028080479324358\
2925321932163208047862117044236477675488721517625283531070646207637079796528,
201562654240952025593555686395551197961395320115264108415750233696816917240977\
040534830789153874205122039242467650358539371906173135385930422643485491363911\
611070747766768590030613235471758904641305620357788047559072788379223511294437\
6370390029522345242569154947678700, 510560957442588486291240617536300169933464\
028376345398204561642023341329683963132437374106217224615675526337146883677791\
133093543292509794816704587398074600051726238634603074521691732486830962469969\
4679568738240948967356223478437865274841718005985799369566182092860512, 181867\
552487206378105689698966302538949094624094993156194147276202367878812467131281\
801304913922842045513316576110528846614105262088715341124369145575153979638044\
321932859640643585269902469247540480843444973255933062998956973056695406602726\
39789473320164638769265516384, 46081152251148234742385800704725781666084873593\
190678218320937540708877943078428711084778289562923210724921598892488814738692\
791965147922983317741556788609224919597256610094089527977482086760433170149920\
341463234544793516823238663914280774658290909505907718235048333408, 1640954543\
676522894959831944968308209985222360777120349385676614373636618947874674567185\
071143794668250536939025209273954687021560802477009927288835106114525469088155\
368083623782713018884635443045628292180394071622790229742094968693552857524402\
05335815411676387007911676, 41590538002741193707770666962932345050152007764181\
175155675641320496366576918257438903995303877260086321460777282035090203220937\
314340236824341492227987744464953739903616626588072177872030065301571744591092\
9128504858443981060389365892930714403687365485461582776470586880, 148058750798\
036780229038210248073742667692245089011170628479056153977738765159869777504609\
068722559389018072517268328833775133791456377696286501961249630933950313944714\
344602845644694572394783734080932575820098988280899751253698524790645802100899\
2732075063240275663030384, 375371468129062406742889533229048527174792427192530\
792576990857636763223971652950026806957692780244571365470817036683251350519705\
409329419448042202263878569429032588118216105244172749057421612133100918024000\
8535529913039487732871522406176082460759724512338958975838270032, 133588120239\
555223817397901751631714601062996170073262102232512519936444672277261371917314\
969834075328378457169971215264631027619627142859200356437829850226300679451067\
425494602081027679506755200073404191294597483532981233805175115452871875026827\
76741830710434015189646012, 33878449377055874439570023243455782376602796037024\
561986456032756751620992684515451866674729894773442756731383506296478998728967\
478910287246948671422013985974808251697767254822803300274200362887252041512734\
019110564003792599944643201572508887469963017218575224458826109888, 1205307477\
226690200184050695839453478537116229114383354058184813590978835689382925778682\
361785253394454287759788376592079520299785563550144677822805050555735316972053\
306904950770534283112923787575904170671207569092912005340438309363742042173908\
93718795303008873148158565232, 30576049068356124790136337846667614206039329121\
275217794707456049300858516305994751202872391555570209986153791960505353058567\
367360269105190359646639796107242456453255579445914785208912990341033642827478\
9623423726400108580542358000638742812468975500754396818957561145372320, 108748\
717144498472319617111291179421096334952234746727837934838894087072358501952309\
106744913417162397698684707181174935881822654100046623012905225573762005918869\
012504637603968923153427856959433711027769608876151426851573470384093806257560\
0216529278096822429007736982258420, 275952807943478459405604582007769568725868\
646264522873242911818208461575982629229428762012470269580557825491593012270584\
155722945709296133831491197492248715129882548033609842025374449472439337558553\
3400110459667424647925306552357524124557990568315203087340545856597669414896,
981175599996744087721103836522917510948794667058392056660205761765282495299310\
905817690463857521188666398820182908827905654932716128449690051966803724183347\
275040046411776464447778189531462585155247582321563892021136384856144183190415\
7844061834376345872977048159005871449456, 249048487451384447952861004553266700\
665737186211029882513266642324931289427547039514302520244455895453653103114125\
604614970099503650651756767235832270818380863265071347087257739654099180630295\
885935956611196153818136400611925196255931266144997923493939248580817567681551\
79792, 88524945339312552937956750106299646962623159583149359359385792842285866\
918803722475679252178204022601017300759438061609265922358909969431809877262386\
084969294295054191237566504773873452077605978702262579192016914306385137328954\
665454925198781398352503291423316504544509028116, 2247649926736116920415152167\
939027027454063073878960560096921209430278144597021330285435014893557712195525\
268012353203832605381778940183586524449481931506027997328457085650757347171517\
792542308224836371412158501396965483157272641905760905743616999554718038312550\
80473109396096, 79869497229053437429966524953929723978666133096624877416504232\
938038245467408879779882411775093904912798371487565700992000960904035426956286\
815649595209771476953044806254270206914702890153137798034852648471286297286888\
0973419059753014736360728916077292640476665391137578387200, 202847254622313974\
485602778456111618668435934342490163386859486149473006088240510496998248982567\
107229441685198804817608419270357707106890297755870802016447245777625765960605\
328222066346695546908552971321796347926030886748765507357016155397435237610788\
7788774314400025250307712, 720597273102346868602758058020501147765641737597520\
414466813388188192942888221841685704741747202533427050405459258354431608445725\
865214514883030704798927715082562041886505553367552569082206595849788620223859\
8714808964416730185898818471729368105440136832696961652293768154864196, 183065\
004350050270669223731048220843700136360222423131840386074354216409448372439832\
211825087642775069818971863981323412013095751557282321879604104438853981639406\
006995480716385379934492632654633855935442674006411149352433930174723675861850\
97024263827390278848853473558032828096, 65013071272094931573172997277652566698\
843044838851997041937196512579714189869185923024024031442151270094286414957430\
774631012780730985596925964507342814054796061305293926517975583848741055386094\
130222510552572341448967023899462330784020295295862338928590197449215601590194\
266608, 1652103642035183366871218998946296118583790017484157766158118113594757\
661435390081316406987545450711459178810502047952233816341700984600784526074421\
542647412895742610256899384088840281884515095910851906679745576226875206856309\
89304618765050626039379976803830987894660093873402192, 58655019129972045052063\
323418106458971561458876614570552959142970186757310493663308115231698221705465\
465302459181510229190776821998201492750457686832472631168725752201095462125346\
313626336579076583523371381502224714448473054094247885400106751710183395559878\
2672223836609066980484, 149095672766592745709155261387011966726383681263744271\
772142153075873443295193514292144075070403847581410448619655985447682825931733\
488459965389626474332770475832212600769917232363821462361674513650061575887406\
0210965193824547481033241226167645974340652254691781939547727403196832, 529183\
301860642919593711746585236306276500254306307251055999246325412078763980411143\
947353806153381941316797699489984141951937824453143464633790521552186513484719\
296676666559060043675812275229196519448708449563677824799950840399596029092479\
1036160507554390347715323105576269590608, 134551520848476154195367226172371613\
878789940806188169819771479761537983449857196671143125737167829594591098993045\
752832664479760032401461901961633696065369404881491658871409717410712485392954\
176173177537611340202970714275217343102049484686024337384792082650650596485429\
69798733824, 47742324435688615275473485087826824377723026825714558712308459053\
137594604546790224778180231864716861785510074260853552445445824371935676321173\
333393793015732394468753841870094324148303781125634564032708746502692150732292\
905848818593311929346830221998965775882076114534444036321772, 1214249780640698\
981380657982022636440546645026152270568320163296603466972487210964894220902580\
786114515930222913094149138091023952448846389479632073851577290214409058026526\
093114951901711136075462194025508283132421736228419345463967168900058693608653\
98485553222839405908211163706224, 43072242982324461037525300846812237576436298\
913397022190576441829823246589277405343000985711666649152149961498386227968249\
079147596898782031284517399171161773672225289984090771490403701717398491160760\
800445205133778793775450077477481642206073610012548585351420845484583460011160\
0208, 109577991533217506454005799016504610052784041213367577373656715233775207\
766206256459912092637039276483369408242136175439489173873848691760867656595281\
926128181394691548251483980662186240310343262633282657087490731714140175580401\
2850370172705521602918568547013210795645890933993234608, 388586707474100030906\
431040545717062350952501674169802768338513407055657273448668849228656807163004\
572339702266970060743783354826354408490379448005374536819695414316066761788604\
019743209088584641825171584880386642918295994433434230944842811257399009757036\
1542740361134231150683829676, 988859400137022781450036891544388727370675889443\
944164964448851809373561560696562536336742656506456775817354060015187538308997\
673115160048801765547827273930247897828204179173954107808606363366068962559241\
498657093360706176418234252277599794192307452863904262724201359521112611418172\
8, 350570154133894173569716839148211713889545893350387098253594210362365529850\
794985022534084663120197575427436896755393453127405269543953416460260192736164\
310845085750882578595965496669426268373061831970476716732851955070525156301979\
27876542133759512217401107393608383285147208605205472, 89236328398249866781807\
960779628277100261028946676523077659575014074684727067462520121830884778315361\
106190718658826896055871448907673667196897218391919610507070996247679783536891\
073592875582998008665842203648816934237219159326440717119378350891159128948370\
747343341175142498286944928, 3162703712769521634251490747065309406864105164124\
815177016550814190402567713918262377751576695682011577643164884352248845210291\
815285084102578365434943143624882924447220360948812156243415462597409769063524\
979588101008869190862185605194722075712080017461357141704918529303124491174466\
84, 80527608964982446628936359500274128615705393078890050270591043162940649683\
876442391641278277214539005708460373892308284130568461755384464498302237195172\
312507766167417458989932451309945113776114563454083583178821866857988537042384\
7181856466935825494286700997448864856056023121444467648, 285324240273304993844\
113310796207441404270986297316160874138508166565246087683052234957529202763302\
994932816766303422790588519363722366748652459977762343953371764058425757464599\
963696283301323714023436427977515768645568542655168426995423731315072294880318\
6836219922596639225979196232656, 726681170888685494013413611727853708293021454\
294754644693588324502441704846664059706172237414964868927006229029746861446377\
469303461131830102519099561790594081379324314089043676723161937963983238200923\
204360545660055080697329573532026598709853721333843097414070305611799720872816\
7901680, 257404091240395107394871255007537688692280305612044934774672669362882\
806816324137887932940157854700804202550310894471955663180602432986943666488487\
087333243034018890090941005432127517240701904592971562542067812171986111320574\
61779696701444432751373271910870479009830129801727418973508092, 65575110312335\
173806879963705044037345585992308804144571225083570458151011563614885206685625\
877088477211583184637361010050133192583149728463982356666030899635042918768092\
709574273653209022648002763564818291846102454758284063805755395869210372695625\
838163936717797383213246475959106489792, 2322142452373113141635298903099831141\
239255385073034539923458652354794436136849844526512550162969448744970879419868\
936542631348739237716424737144238822821937879745973039460535073576327551834137\
839217427781213458030510732745660343545807083742035911335833650202398333439661\
78310726497373168, 59173900748666231430577774419718221202710927338365591687528\
568271107245958617530067641926349828994053866357165916513397262672514957360196\
609659914935857746503190556267954125112926429176690251488341735403715755132643\
0919110736197065011777437612579383682780940645662266228949655040827745760, 209\
487893453736122794937678790284493609561032119112905907295019701472465489695260\
513900203413683560267354963833928392003668129860693230327881797272821970776258\
783032396673946216225348631093725885320142853598208580290259922750735772619448\
5457655533381275390471565223541035201157955226299988, 533970717632269388497014\
604318986101030919813039986249144159474254525029233810055486794345872386755162\
764874017682361799094910649117940375395988809221603226689309725771612952299845\
484367218669146017408394652584776403893760246394129814767710248483323587179002\
0358074649845522003246911774128, 188984280580964139151159479795300687016530543\
347019519878917687315497043203089238517189724800392090239603702820632797297045\
779439387843665816895675647613302429859695470721045074808348230166625301335370\
321607097919013119553084178826022076858018486888760415577066239058131314537484\
78907860816, 48183770754977939096218525143751194217000933369684992166178597273\
496758626570400879841038406404106321026935634195098639508146983711041068308525\
176260782105124197446404500036826836798055311573964455722278905920804634362744\
307523521319009632569419330935616015241079366664438110675938274028912, 1704861\
627440696004135698902556358631165956841727137569382808874951192363977965744029\
683572115391088030806457751732141897940333146082127534166869361171326572096858\
056426567744551403563955052323414358435517892155081562154412089551305188356181\
96755239409883732883854580148252890144351384209108, 43479070653256930440196379\
235754603260761907537467546787709415933392184143810554286807672358099857011429\
156845835641613363597297554210113007881808503100874692173616636259012053245158\
269396412797719477609719986209540693411887092851170710171979843700930197179365\
1666272986418254180459714206208, 153797513255893267725373618965894424828502227\
063455809438653945833503347815567576347883659231318058028944455202965973992943\
327151264287500651012966783764198564341116975104590582716633232833453962217590\
031241945728648854352952528952201778970543606971937185908525405217950109418908\
6115056531392, 392333934606145726186850137709703851910889766261218244271187761\
794209733318854284649608976332413449247940509352563862469335151438714041190860\
663423542683562136711650406066799878014548528794352955900628966810631874604947\
8711722799638855158690719043452345264149127212050664374767428389816952384, 138\
741452055082597084639641842007194428891487452192588459001008778077582994865907\
895032956027783113371103936806157340054429560017302991835888430718942047623573\
316768229728621033427820140988764151346112871165512510795990844369178631900835\
37905367506725649962300126058689575192809617955370521916, 35401989819008946440\
908603753183551834353226234216290481225759583623581461061736454950881335418010\
746261877090955911070918772947011677533180869535629091008627912656547477530810\
336264378851734339775959956162515649879672983825878518544657740725658271200143\
914834792385398620089602580915191049440, 1251583770391356512325857102569629600\
046974314083213542917274722759210459381231640563197852570043083024866359734414\
705190264079854209485465765074748060777222521850021591467360755584106580073053\
935119241713427006131041275047312597637673383317670590223715514805452358625793\
74760570049582490945232, 31944469160586970595690807010592260415458685749213843\
695056951621021876695374646266881396530544072151004541441463835578320167564990\
808069190699185341413782659732249004083737781993967582216691635749243895807130\
151892817258023902780007875314701314157583700110037143957738388873746493616282\
1053104, 112904277623814822194266407881006989360373986985994216447982687589708\
896135723604033007667838268151365698430706468900972408539008466904620408092059\
592452831026662295598623069402676460175457555332108016925858641702084442475874\
6132101964308301899508102662153644248201432477742055321789941163622460, 288243\
755316635506869082396829055239977541138270308505220000608891779253833135909215\
333409194044911594347378008474773337242101614351581748812521342363907703674132\
731993846264469255723951831095764933520891597877047346389444429882109446093270\
6432899677129709048835372365995628762475711373909956192, 101849212774577345744\
402669103711916808545777577141437273486792716315858570298053981963576049902669\
698473028563779688663910223502497737176432009909156050038290567082756249619574\
978554412930170852279436414308626205676327105279994196516828061886770521998116\
45075412444391535774350996726838019437488, 26008804654817277372505842782148624\
862246504997903449176359729994279314810057623753993978857466154923030838856240\
007925563645304324815469489667597364308878381169875293768528044114213535256141\
842498345540564165311924318564545227909460957035630492940615871074868842300358\
710350706816253783659911040, 9187593748383251910386167107223036756240523139978\
887718070177532474501769717697290983916265320923147080876281157467225815780369\
680674625961084151779351189540749966364425088580062807837036566872981692333332\
648251410585339177677273974367701614347693109115857096577290144438585861565376\
1223234841620, 234680582241947384214533507837598611783731712184602282529104345\
472508587599738171806874079490806522784727685147559332257895285635400200508712\
218324257369548442689816063507296761818646285088827188385319566811411782580251\
207348981111562394650238374056789747859108167599055407546422330280050789564528
, 8287866322795583641715358965664850969648182917927475506674947858821325139361\
042042046251159391272520244981222035637022208888816152216020769372173845189198\
639187658541937617574998321679806735787299074378216416687536537595189327012989\
37494786987032148609585701750307420821673615093067518043127957360, 21175331817\
616492736510533630492000392937221464293205955330556082236032105316412934893577\
192275499217010499551339865158139422895004050867885629911283843033702717479907\
730470336065400064871946919346622590544028000341943481054767030977686067846079\
13761895437392936432602676417527897468905954838332240, 74761939346389966599311\
449787781988562017624239515647446793149593486801016089508515419287685887880360\
494592842084338338024763879794000676484087289197709949107098081353150281168550\
654937258136605607496515363795984959311736598821750035661985581253062603265995\
30690019812600896008391034807848694748116, 19106433159937985281668882731342052\
226729364280099101878148424257327827793722476436238151046339270184982735792150\
812104587834478621897595807991549617219859475837430901682977858544824678055492\
159372543825647673699094532656149555234834906390998931387492998622535683921102\
049332779325210508621782601888, 6743964355658017814106570871018728995640108894\
310134205771341401575356937082987691896748601330122571123871597504940363520253\
697334185727981882252325676499936968496663409640533824789848347746111804169409\
639167739018992975106837390249974050267214994154217366790897876216725359732254\
9449549545024936992, 172395277889802192279667787603993948901519357350118705637\
326776431816284050671626500520473488561973677463138032700657549279065217186253\
888508556516764476737877412013394625329434431433730855140960761952027287445969\
679136859915633208282789900650593941810769961812937661587072285369669117324879\
148587808, 6083407096623597834110850320619437222066026450375390750938165654514\
229106034610865226854590448872594612119591893542222816559905275572997115477683\
616479380183025708053500820821555684688958390869080576821261728272227931864866\
30927118534903238390620230794101519263101334168567660483068421122237162078596,
155549094614980131421926956377505036109271606206372674769773714334956970606896\
213776757328410887554358967325506247041451240858422333635566090554345411352803\
556614099705906745685651204889065938064121058890468546694735458776575976977290\
9207942996008094866368308055900712740734101280869936329865287063648, 548751119\
804984193291188260291995437073448776073642982857650638554970347595357862358460\
768503437151265348813611400716988079652011309067416802550386159183111826189425\
817337430371561834411133336398991531159252973495213750442880295938214950410423\
8281762049859775322735669745145114127256797666394758048976, 140347928950703789\
794092306434864651293087480880248430154523210227716283284551262271856215164854\
590692332329732765511775618198282658252465429823132147415459624801201614142095\
766012367166558749826487351146590242426243562477477332788934327559420668394236\
89661481176336185979707779423827951697314529321840, 49499510436874462232698089\
653477702499693192773484157972446576120894151739409973669173788035839579070355\
866564237557032269950239739168105550920471160786255971839132807829980834410677\
273323719442065053467310106617152283821340923067640676666345946428011334131801\
966517721826720455808996369710424230672900, 1266312667516291473107189995606620\
110687044726126742377695063810136679447274915441048347402793171929708841598636\
353590165991199110212448611710183183376475047151505652909616027192205909674945\
705379840516739593947252878159164740722555133737566200625229291131538704394170\
89072954022121495212528985926947648, 44650194145073461580376764607422894548940\
682200218204018202566890146870154032947402802148136475720654401560222047283444\
267258952197421793931251331372288447078876691469554592338517586515340234019755\
724860117695815122673932605512185350202231136078660677252134897971966797447473\
0099619913668938496963894736, 114254243673515209992777820549997326006866017198\
297528613669841403936105768788159013382697340701174891408184152085510301895134\
350741234783190020853256608404054761801293467793637100573060270410627365986231\
895777397457655101580057074704201316416084995632437520157707637538676739041592\
9005512539527438122656, 402756707709925669650760066288218460237182651284035808\
933948639467198174135788289362759546393243150503876668353274683059382883254574\
031367010514225184174330679089330545850524815067970947310804763287426056823968\
298834773355632000059904118941945180789033913003121456741667957958064839130656\
9076728210075852, 103086120650011354163645547065712666735392984945067166315111\
095672271539834355886399008669421629177294784198609326078533198457466581708777\
064449169051349460327393882392104587739903646306772891081745432381383902589287\
741616573044574977085613990369573969792698350165113169244716137116403301500156\
78482551856, 36329482692035048877550669039608765340225650507494068732655833851\
429226894490179366627861692624850174193810306524051559436657040854358211418132\
428926169900826287567055136766197688920879681774066105075541431240081822971500\
971035177833485288166593694382026088557304488925184435221458495427575011231141\
627152, 9300890774541586720351752686485304374078314822086351507994851945597649\
466426934208160038635223753316847033695501969891506990582630036378053505264588\
272689537834507184916916118497766463222039309656367348405758901863726732667857\
015523490841900959591170606279608199680312010469967635877157005204106509325412\
8, 327697150719200230388127127235235467794111731307927438248203827231289666174\
594048916641972138823309895471321975996947668415421014768023909953964172812163\
985078032111418167293370562044751754716885325678720696975865358074406429307351\
212925420648637733573599868070210473582806638605190237899064079232944428652, 
839161219566275320850545194825961444242942156697625464427437982832597559029886\
020464014709400511367584272508137144122860183391295598792260429189894705576192\
097738957652038462524505776507550895820620010545811847137674281423887523410786\
209449868274927534947861187826667731528521746073844195357529557468439040, 2955\
855196366515383018358414064749536880753088205720226085135713623037693088518621\
820606892626031746867805381212490169957123918498355290859612181949855859795334\
197982712663916071224409724658456681032443692965088505914020654503012415852124\
176255020365546826582942658191854587799590521507683102611273061636736, 7571166\
593877701582042969747580998010182047165404541189858239892346121753763117112371\
093355526327737852866116024439397143269505021532948467951133257651183128731402\
738451129601766523443902793076595644734732375430524081843308786462495935379535\
010621150192844015761940562778078853885667595393732606598888463744]:



==> Triangle_v319.txt <==
 # Coefficient list for Chi_tr_high = 1+6*v+30*v^2+138*v^3+...
 # v = tanh(K)

Tr_v319 := [1, 6, 30, 138, 606, 2586, 10818, 44574, 181542, 732678, 2935218,
11687202, 46296210, 182588850, 717395262, 2809372302, 10969820358, 42724062966
, 166015496838, 643768299018, 2491738141314, 9628130289018, 37146098272266, 
143110933254702, 550643544948090, 2116168990099350, 8123649250820562, 
31153563950165298, 119357894847595518, 456887564323441506, 1747460996282896302
, 6678338233025581854, 25504264110125908470, 97332863748076530102, 
371215190543400907494, 1414904983644797258250, 5389873627747330895142, 
20520737999156471511930, 78087718751505783923034, 297001890078007138615854, 
1129101330781809099433770, 4290556317235482056565318, 
16297100415533210006629026, 61877329887048980590761282, 
234847072380337970078468058, 891001538764901105508423570, 
3379234706291246342193438606, 12811834120192573059138617646, 
48558286595220136720581421434, 183984052896659956603028888502, 
696894658779814929267510768942, 2638938401717297520633132481530, 
9990133248624927280293772794306, 37809218610493382370096487386954, 
143058198747479086712750551432194, 541153460209266257676921993778446, 
2046560362982965658642272134290694, 7737999662021853009594353118591846, 
29250702186904742289973465010382066, 110547918310899882379708721266825122, 
417709743278706819903238051893857358, 1578015760461156166982301245623089906, 
5960237310455550265640876482612990734, 22507844706177641316832544162774361774,
84981608348467003046702345907378572838, 
320803486288027410315713617241381820726, 
1210817304920302535542218680502192504198, 
4569258975268720445547739753736559127242, 
17240214034693849117365667662245277126534, 
65038614055794596742322557278264302248954, 
245320353680363785583658270978359345544378, 
925191040553531397408669440292753422232846, 
3488723602560549502076304943068850185590286, 
13153481581349513449163665826244353164223190, 
49585594741320432086801732535307312211303178, 
186901398424218359906426234516408666512313922, 
704390196003891809694770232298549271445344682, 
2654356385235955220491323223813143157838779602, 
10001191341225603966182271559731584689432528326, 
37678374282223872177995542873725609170200829886, 
141932477771498486859256763505945491291719847754, 
534591275803400868879195588921936533207246284278, 
2013323689198528366239704670883409514623928334134, 
7581552572783634890997495238465211883782974288362, 
28546746912765032306895218662495721132871241978002, 
107475655329962830706003257033564383879461709263802, 
404594171162994463922730991661750466638451434060922, 
1522951903710245096829559214096619375550149954654990, 
5732060568212033945093017086890900116586389827639810, 
21572193489731784496536472586938948081806609248187990, 
81177879590375065946389045283321289300348848496795378, 
305451200057645660626442291938916936626236537797669586, 
1149231583786499239357136342282930791990508134544964846, 
4323502116498147431770007228415202563512640429980955618, 
16263986286613096025799236710309935806627694611593325838, 
61176171347018711628307036223979593951855641439207893950, 
230092416087880799486310342873890278091187166706097820746, 
865341944417841849991821933699880445243381497235547269526, 
3254163329653351511668734477902423582641066022643738638814, 
12236515355012703568391498472843551189631395647631889014586, 
46009090994921589809749924243094186192139227546497014141582, 
172980706842715483922678151873600448892862626419585074538794, 
650309988123591740998260455127521780745079915556190046641090, 
2444626568647380560670371547304946171325065088407778329570670, 
9189133537053185461639263795799028283978655800422503636392234, 
34538788496920671788847953952921031687154284019929655558311974, 
129810759962259766795248366735791004771826243987752850896724602, 
487849515975572050091791546696636445347618241850079807132588050, 
1833298491568453710435319063264624311115379618815533593200325298, 
6888951216658923365219941150277793005503408953302878002523490754, 
25884880137939174046422726448361073775187132743848797734998040758, 
97255195160497951953910514151072740026347854340508268002502116302, 
365387370890671028224667480593297890261906603665916172592104357254, 
1372678347652138934954971663383188494804762813084520951894489527014, 
5156547309664633117094590384356348721816679919490432129865614331214, 
19369777660146763526416727342608853225306362030927333020404331755850, 
72755543974880908933291519239272396025923681288382598385454545394210, 
273264859676612881608203751656237131954188875767015301783758026454362, 
1026308964181710442526220807889462205128383978985729189672709228096226, 
3854335252418211657374641378137882583383125392048519690808662118263806, 
14474323113936653219154420145243134653953538252240261924381279941950294, 
54353162979973411713201248794037912829055635414033418757509230709783542, 
204093665757950107780429536997892894075660248777277197564890815366858898, 
766324532915328495252971250560541790395212852115060659763019255333072242, 
2877231300754368833803541376321403769739371148760213439622498135504872910, 
10802294280527615631292610294603286131522030932460373598981908254190034530, 
40554284391185779962275398928470256526788180693714553062627266964440955214, 
152242992387796750504330369112802582766291461515952029559719211686664534942, 
571502356698176778917291027515008105401692861440563255242699596139946444214, 
2145256324519364484715580826892299832912856890487326996548022014625646775030,
8052321513715323640195636171177655715877153356661106666400493801924956762150,
30223452022313687109965970704401008624851950988786032522245924174773602671690,
113435334274817232380278547592152295281349473155324779494182114545887957710758
, 4257299979195811889806337669453616248518807396440979641184817432279997638434\
50, 15977250054095016620920103474946736040194517149109176739639471535416832291\
32730, 59958665913133502735443569702516641611757551188892835146147577400474180\
12856590, 22500092363131762094465769591495388131985348063575817050841895579263\
834544490126, 8443048947836781132064292820180664646610135727094170700683331268\
7367421154931766, 316808795150154692565663939856143346923412780075327098758357\
201270384827923541770, 1188716562993507454319384158085020252673685554361340779\
480294953139714691831421250, 4460081544711108060441768519605834536018561596290\
636578342407450955407242843881290, 1673365919113575885808014930800023276041684\
2835426295101364907537220113731548042066, 627802303835480672555652921166519886\
18810383264344325298495277903264572208111739590, 23552606718308149028547126225\
0769185005348839828393260587313675061465305936425136990, 883566751944373809713\
764935997769514079978474805562019338718488123777508513997175342, 3314547717191\
996777069466140538001416160887357063894782874868328724593807534188233894, 1243\
351499521081023777113410367148572685077044257070947547927714835694792127076010\
8430, 466389229603754701029336487866778431435464441097179707129641656803775484\
72895589757930, 17493964819551639885087035642822389675897735279406852174228930\
8272783159846304684943994, 656165405404186619320295723646887506282800048441482\
726922851450424262948121988666846330, 2461069904802590633021907137274251513941\
293137528185141401545421693160046397439534280802, 9230395285634794703502796092\
421910630001044839068310122474936874306973221002147827775582, 3461804730358224\
8770444401881004755189786263355076295322513702446477358061745147435020306, 129\
828767654484389890828978248321381135137864308139668823177120383763791138587297\
196347366, 4868840895004133007903670763801439363206377016017551843662659417765\
57252888232148588788394, 18258566918891998462343024408087341513578030835412786\
02593231996448412465189189423190485778, 68469068899546388889382224881112675702\
77633346987355871598283592859757929417109986829625094, 25674911531477049412341\
936341719810767863289292738617321556866460538466362799748992990270402, 9627431\
903965290487967916883728462379803485968695237991364721405197911814127701958056\
5406742, 360993252496795616940935721091420755756788797716516970669860522200384\
944947698598585742029198, 1353552180318168376078584465397301553252447545928056\
225973893668341049146663145431224962555386, 5075027127218697949700361808508810\
254617726905300693469694129157216152126193795733470293107894, 1902783314736833\
177726847951384705303486319640049923966648140663598341285330081660770636840456\
6, 713391702678150021699619879255708911561578091058051393523275166983343788045\
48341958620724044138, 26745743474516656666890243370707981738085945433913362099\
2601688350503729654834330034256670945302, 100269614141072779278605121685277022\
1675932802350703022714498724022707777463485084755937730391322, 375899894497776\
092866613461522917085396390151877168530779573934343602734933712033837686306905\
4314, 140917002380834891772919953676321527141084958556111996666559686914705220\
23063859533417075990631982, 52825432228511999337861120170328431043538912350700\
283597848631119764385738331505642934370782424250, 1980210362639154472622149679\
34501962682528914305131476423401839482650138106846231576080513973163366, 74228\
099078414288971718272160053551535744790495280385769806352040498700581493796375\
2637637172019346, 278236575916787193101583208866468256397285695049884708543331\
8993533662471268703407814141500505216578, 104291545147689875683243176534172173\
18213945743770081332443131564756824749124807246240814566584919786, 39090669697\
518660304122714426767899683768440143573861480573465195027392644911499280725304\
640060454130, 1465164445976893905240905713358662966452996824093506409543342338\
11443174172176477057898441803430148062, 54914749419541375252929223063160505990\
0430383987574001985870170021931848559665982151843132095812409582, 205816948770\
965901160479465753755970187828925741780083251163890696085960236521315591766837\
3403617686466, 771370236713000241930897494864709947353397659339776700173999648\
4779058099022741860703379277225640022486, 289090851875475548847725490269740439\
87057024356137887945836920734311787536578995903762814865132744915086, 10834170\
443962447072330832364980189316648913799937601872372362637415191554576626062045\
4645945564008188346, 406019539650478053750068298660013853853417068005076628669\
554547780679993653144847460700203392917212822466, 1521557159512204489432513229\
139800290887053542808989900427335092426317914259059201573613507902575266092650
, 5701902473898586070140286780341141425725734354108102777875666676719365671609\
521390536185088054599574634882, 2136690308641835574454242273129016741300219152\
3962520667921982983725886435799618219328208309539652396537038, 800670381549899\
090937159271406521611704879581603428971994487050046286888080786924878278552537\
66910746955894, 30002430465415747970751546381584090777404960085892246802610471\
7328319561105609815987325636885961558482842182, 112421585443128860525210102655\
380592201672469516859940706471517452455678717661361987661467891824789007766222\
6, 421243940905496498664493226629973467949972227517614786556420483722292249454\
7566067083207838212189569780172642, 157836855751664670318488716446786476561528\
32135405766058848387845946762859099119780254735690210235287101747342, 59139011\
885935347399602237206382523684347548844272680395774648932577173767693246688853\
891358093179482220663442, 2215800683785346979850887765967027119798833032644231\
76639838239561562274886780889043198667640647611536887174158, 83019172334609611\
225722294687874821781492046382924557062542071892290445672279406674471243078402\
0962006717038446, 311040741372736989904893920672289976950969161976922487749245\
9799383417890102073951424826398301926882574437647066, 116532595758921351048061\
318083861918313623984938077609687873594275001929507568654283250041591500142158\
73614781334, 43658510553256516947388523674985403008248016610138242744513189719\
047059066325234445131262225628921205405608911902, 1635617887206142089853698423\
028108300515841021902955422047310691667036043753391962434247997516651411619969\
47096506, 61275422684362704018539642354765043537532049635907849835052411263825\
0197370850867481435487985284625895073912209214, 229552694109212635441442082989\
797076870265015969195591035305371726306832723018511624595960042982032899547847\
1034858, 859944000800020080719614753926295947950798637724383470996185623125986\
3282433068515683739447050315585762159227963746, 322143764695035851005451831701\
711770145274954460895862192145239477449991656875314650198894191118862440139946\
19877646, 12067606824888367321837939021907754826015557873487481533593934097842\
5278458640076572509431720538227121576842016991670, 452047965096657485844766487\
353450917293586589188504791832782868606546789813919088279412678841647946141706\
743633547190, 1693323396871374079511072096278058509620695428804417010007369054\
747865312101833560922404957941257554986501605703952242, 6342893243475429828606\
341338056431348899707359022873726660466886399544569438475391925404249117896845\
183606025823955154, 2375894073021929647992491185451299657647276139676199447120\
6806863637566759950567064541824700463517056034337507808158322, 889936464250417\
164639024696166654594705432290774779826778373783740130672863700790505184813642\
72870816087890885782504258, 33333679869079853493212894408786277356414736852145\
4901635652401169563107440543035534979747166820904874156208560833085854, 124853\
270458449079524068133530654377740597772063026326317616552856765810793921434181\
2261600026750868916368857405814449310, 467637212268438685915404134215735238806\
130636755588322287084934201204194598445536294244353553501359882875795649162471\
6106, 175150246099456326671453117872939626114685145488003193494110250243284022\
13416529238154142321329483464353062479715400231862, 65600184474166888153706369\
420451510705251332472655151990404586312506798487254408966242468028003033697613\
680709345924175102, 2456925902759523119923869195043446570709690628381012718206\
72413858210686174486121895076656890538252795930291269464021142458, 92017793627\
068964351583536469130952686889239268490481634425028531102195772823398151337735\
9192100935780268848104421180351370, 344623110927849863077119356845573363200360\
761275511039789318918795959588448047668006044605794159335243240441888848406400\
3690, 129065412672124527818384660513353108100823554490037926873223598429083393\
43329604529365138404111076735025125311057392515829330, 48335733020064527213652\
886643396793896356262791640044037851545390931039050631797030378270293992110128\
948051912607050623852110, 1810171687389403025360777526468276573009304741194617\
16403026907512657008977157045874275171578973950409440926936048695646015546, 67\
789794084209801248773460587424382491449608246825157906519223745821824933471238\
6833968619625156363520074328840393248658414262, 253864522677590176658362856913\
879348645351702123230754152255621671928857235709236209316023283882558276657044\
5110582737592032074, 950676863680159898492595290314523802964450931248374442522\
8804380285756541187357490034499366255308785666420563474632763971794082, 356005\
831449645978734743140544384942153930723683514599693772645605525940865876284864\
66934419813823733620963212184138759402753622, 13331365483864161300383947695306\
266841374640698008831693279369717697553167552358453587743467086501865711581651\
0830692796752835314, 499212617801516633958167949171056603361664119797763953420\
242725803555815353005635930408929790763150817303533642017971391664520630, 1869\
347009446447785287950742687069387456824697144347348052785668751478602550813709\
731200129188388164728625442062684466887012247998, 6999835185825475485316536340\
533941270244252174475622546413137940104238338728447421489684665027260537793743\
713497626370620520824662, 2621073937753329398267809054561920747171247810435721\
735100116030249470105828143839262758992540853802724011201496036326317153990429\
4, 981441362424272439657968252107223444834016550258871560425485319378083275753\
55115751765734490578539248678701271087045637083178229150, 36748796916279008173\
717594715008040813629844383460167619522370847395713613986781660637181662308249\
1581301947135145307397467050316202, 137599112555278218683921487255666033787245\
361988264292574697121720141681581758912427216247326696797967553308807517177081\
4607746720782, 515207211590249615328676471203027922025086651018123174780848944\
1229579944557714578095374842871211658287310833501034851933702012089466, 192904\
376595968763148388299651820779492746810292254224115513278242093891919194036983\
49069856516081055746280701721223361633440581961986, 72226426617368653358698586\
583089569695416900342881020739695717807147235440501648537935091696729590741274\
905443551137190857989117300446, 2704233131109845363963979027761773520202128132\
297672653269577856169014005298415043953598618717649868437686358194288447530944\
10251464938, 10124792564937307832609596130690610298773910555520811731648120843\
50539340695143869511732624027409706441114667912375394264905850853001910, 37907\
242605764040692302318526079524081019817873109343850974826545905329500760838370\
55998963787514987353534300513040161736566691216678106, 14192286226439616433264\
435383158691000232594927384176802110360998064863687227131784002462848633973266\
945420650343927676057604862944616898, 5313451046881194802254068177264696782999\
181355016810464904993786132993260616606651224568670792103344544713561234386279\
6762174304602363410, 198927677053740341805701571262276173214800877623488869678\
742461913840387204371358872490779271321016840870827210389095747458643760654531\
506, 7447456794745182910979885577459753393547092277776660312505805019099229591\
52528451909638559868106312490138284657319128419445891916522558006, 27881431977\
463954104486535878758411309893137372612808659674942948526005111476550604544639\
37538618979034070866183045735668666739377436768862, 10437981118320255800850923\
460606010901280391618212590232816660712675753681339412897291944032450133712563\
568678204139108323686337827316931222, 3907620096057142932055976780426525907493\
669348369647048548873747789305328751395147895113539606899360646561320040935336\
4864016039436052535766, 146285945786632531638055857652592664784007347461886046\
010815654112502716822445833309879385099851808783351694173428667655044082693511\
173832846, 5476301633958526252161731999931282411736818415316348929509024771944\
97363358609679516154345379370504250257321285197546605570431028164946892026, 20\
500603722290737599864820959988217162095274441864971697748245178611521787272676\
47791692335511465640867165172928044936308258715460117012095554, 76743308416683\
174252940049102896845209284208764773468094195300975715431949111589587000572517\
20203301666782820964771817070801254575865391310922, 28728239051574699308581466\
883293079540930363375007168181888931965944337699606789205478942358626525171509\
655820832589495321389765264518527164642, 1075405266006963994478535560407348123\
574609982023002787407150921839580695053737258503321225773778680371566715073615\
12377642485549796183199233902, 40255944361491586914492864485875754400681551812\
518251444672764477970563010857553690320552506287277879265300109107700752201850\
5931261327469376086, 150689374292582438041071972460215826316702518753826332088\
389716799606053819444654052108157445100340372349696686996262928343439185139649\
8443559942, 564066141726333110063457531725729496966247363593186479416314339097\
754112165571945928212330926324430082785080164372722958294462638258060077436677\
0, 211140850870613210664482195273319654557216486174732812377868086698694444282\
67124817434124064817817011767278822480801744036818035837619048110104834, 79033\
165521768773037051365801928620972146941330834385318736811617407209657715592725\
052345529916185305001108663350636196266423268774255435266840622, 2958294468663\
516440220333549617859014655468058238095140140065736364116752320083802801782721\
69015746626746547679163073893224206508167998722475567186, 11073078542837446398\
749534866418079441822099118531315554918657152408902771011939420610460001532061\
84856882161634251852865939193890596127899327772462, 41446737777378727501094907\
873619699129728192080626125474726306332697184403605966705440195822988131885099\
87156726942013305277252835318112694758325518, 15513413179682580463524657253665\
923098304767564624622973122702984542599182906747075823539284405717665769199660\
294763880324342368296624442315263892390, 5806566941967985017168089662102936429\
587963550604148832590339835411927107659470000895736414149670083415623463388238\
1287707528001996143852500567165462, 217333475309995480472848524604795259098070\
423899226550787662135254954543046859265738862119544479670125301562628458663213\
147690375370443440805089498918, 8134464340302584384970724230897492748894832960\
722813362107964123782304451516717678515531682900720064670053860081474554929569\
28331796253346613268125482, 30445736142176876902858061152509124789850742143717\
132151260222218075483301548295536900862291380224061632517922224569615288218330\
33859920638634040588102, 11395128326267021978474484133035385346794434767999673\
462937090145820776222390497469075566913235912473563355208254683736179893661700\
602191585141034037274, 4264883960760944375945484112408990045833697424237808871\
208029771659825938346590682259144729911328674902897540912018290330664010927469\
5098969435455503162, 159621178243739018869807145919115508857721678107545901178\
414576545492215237401588852080799007953191766391435181092512846913794172396997\
854694161737609646, 5974053871326051442922760710649082292365937661554631914335\
311875641196519785180038523530179966379718380757030714112858783468919489845388\
70309772471428302, 22358523554122660064879691054603813326698113273139659226462\
616729057135150912993503218975752005685265462207520682644432934745051393494467\
71688259020025910, 83678234361531742551050614644352405080153506593009956447036\
507442597793465741299663566744757036951000143471811810279718341174901952105915\
74912033167925898, 31316796339936039329730412450202674591536258836436993580492\
157402596058713161351059706525817834732750470770349212913109551041110698677767\
416339368531493954, 1172026998067951983421103291049557108123534783332960626440\
704178738652149455847961925602010781949748980832634313322533151438597097502891\
17818799939714952138, 43862502428491661289744816489877950253367300805870172659\
012244088277529123412442193751575697578755068970708963164413621177229819851551\
7764502486606263979410, 164151452242909261196284152240320342903978620509670943\
111785946452444916196577288838972681963649491947450018139412542085902125745813\
7835760277939773280191238, 614315708692606120527124216456407553329460935262578\
505068960836998072565046539682354906624666851431407887317958193309979618255206\
7581849050631643522659909726, 229897427926109376976365280071078180155288592570\
489292761248786763920629415891662916259660466530021415112528852042057033081270\
24792381449538794095022448921262, 86034420206067249106594397825670948857212386\
683137620691705100010515316450280667774515061712648689481469490939632215372095\
497942235304140775316248698908109382, 3219630435761799628546395642082874388477\
105920092870373247066821708182951801167557305581707614639969863386608314749704\
25514969730099752232438416335316837774798, 12048570068091552192020627123501095\
107262539870321459135064182032951188020635605692388054597820571686435831131203\
11502736219412292678580266440533648334031418794, 45087973656934974868114093579\
109072949523032487754485689274262475153761629781849998684597855847309178096733\
94066603780297261917463944039301807805959393015687226, 16872587350253772536328\
322720571937328009690541321467333729598400844590508925783293991824474430711303\
746866199881745938999655428459230947473804127138130396975802, 6313910777920457\
814621221402106798472992910745861250896008504504602004485854844563999196839051\
3591627766673096545024063226351519670843158080441098461984467627906, 236271323\
460182278072265569802551129338947542489650601977729229583276431107374548633414\
351982924358030541812557406303081303173001621240331511391216244596505660158, 
884136734531087666965938761736297249150104546408311014827019034229517577893577\
562687306364380877682016082652384787244448672730125334152453588214891710746581\
072466, 3308443586900501644359587668090843242362722750435962014199781683381646\
147782865545746014007259087281429855161659484958358051374980907256399535289552\
852121487778982, 1238009390363951121013005849310151671155278533783491452972033\
617616496628112578185223502353507010838961553720597403646054967584617395590598\
2268047208598641460254826, 463254961425683037851929610111282726898169063487668\
406302725831639097754045419510775774332500484959521220884015651527793098703525\
32332914315636667136113288016779186, 17334534500152056716806677123403124554087\
962209315634019117056641412023666514015657112034611441213301716843087907639980\
7770964118294205682793942056181499668006972198, 648634852070990215749811435318\
706879121951432085911661988435355106703024593247634437232513495257349596221650\
838001539940994052615093112249316825098603216892195311298, 2427081706961863863\
283925013674343266900457312754882046678804636331813921876196528338934357656359\
999014763860779795340508186560325951061155851527305109285080791085814, 9081645\
839946352734919110213357327957237724443003784526878291743019062570570666522164\
576575857616003936883677651245341134114200844701258976438345685946033467519593\
518, 3398136353753736283312849007345278000857474113202479355233417453333333617\
970314147263393708893744103694199324490062646825071630282372593168510911142171\
0386562619616030, 127149057000052739657232633547337728888968039999965576502157\
916093020708285986115982388769055170311265447964638563311226686612759728378424\
968198740424284496145992508262, 4757530869774831576605760200441347156499549026\
000713928101608291805151666242503575273491069363711694011632289332859182761878\
59206898104810718609351509578434640990405870, 17801075493458000131611678151391\
239958976683753076433478446624344115922481375926595691491391222332758052233079\
01686463936307704238231428142566460758982554050827978057130, 66605033503341398\
623209307420288642830165251538091932271960514150926242796444216603036562530581\
97701686283145982877881636464409835261462900982737015686525042881034061102, 24\
920919836444353429460122567791448986422340624569691356912868297930472147815641\
966084666336748551036307620906949714553119358139216100707580474246983906036842\
940703253914, 9324323208413134397656151389990520572793340482090229303709312225\
482384167408533217010896790010867952214492663415331168074681120953759880048195\
5250630676335570720872842034, 348872573694058622930870116913199792890924404390\
851829816609636332797449775624160040460375137874687745079150249449324435067823\
871978400142645140268802425751939497118174654, 1305306869704204490697201509933\
953610648792031172794495256237813590780009305216278489382880727676273310311101\
182586001284089095294113077877811329893033101874050369811730818, 4883764657346\
583782896451474191448304081978220499643791067947568225676307192653135957359817\
018459566323953811435629291836382835953942607596471368361507544202900559706640\
438, 1827229784596079615031673417402504231532691650455767484879807876172293388\
754117647727821426465401666399700376940113890383816541557735565200175661105011\
4656625424355006822490, 683640782463162007232839121808042052497172733165968133\
502790316888559664418763469087669264651657458563533201577636206752533469797957\
42417903607235982932056280298774320617282, 25577561772883716663987226652229759\
280597757839600314162726872341398987424824783481935256019673685797839067070491\
7367379721707691594534752324387674032275349969676984161842546, 956944451534879\
453289701452083859094362311038901725679259167513045448261056958318701263982499\
057406464391294183226264122279041533446946585075691323954502886164449257087242\
770, 3580228503129111064062051669828486504744860094058533490669963679633667470\
980575155218093697810901672396739658120559380820817968474786061061576331975667\
243390141514971809871446, 1339464527847133295327868925711508786427087974290793\
394153124773062539607053930085676746426650403432177355553037731777231119166401\
7810258778480252980612294958468616522760999230, 501127418879678203036914393665\
516303465507539899385864972805881836641039135887332848278715141046784815256435\
40859229689206477830182273076344816133569881115557317677112101085074, 18748287\
927206626190342228311134053842308858778955119364828414545104107346319987765776\
104596982477126212818991344027254951092184828411675437019643748981746693887777\
0966334861222, 701409408207327734328300111389260949271944079281687444666062609\
232528391678632413925124602472023513424481344083531780416277858692157687384515\
482441146038305904300785894135368214, 2624086247113953344418213565598547093008\
258487409590545116032794002985484499939213302440997228592301432545582906428513\
181610304309283759000539838160613923135965052481495732343962, 9817054264181808\
339231178073243547340552047675758388649504189701381782348536625110943676683219\
949355322629035616081241924064442125984679375576338716874602184085505569421103\
161082, 3672661213713389620831680001536077285748312570878766914800948155993381\
216801146664610881948235157144022274166410611876730040301741512209941566602504\
3584627982456284774510344097738, 137396970772494795162261133629770257467397482\
923605466119670024937673495200577038377335789433463111476620761534092143304513\
620154482309347314267188752314367071726857815923989487418, 5140082401392238940\
166195787146715473305081972974958896521912519885968014099864167616637404465712\
782782704023882680866674099975669388560383371696176553636616353834383329478074\
18942, 19229131102769101810498269304771232645544250272755654670272912314344817\
273718990545800315674632709707190025110030191968184651361154235651213577538384\
48901269678491050332772328543406, 71935938940452492414532971010755470834497926\
739158924347082693532647728290231570941729997282047338550691653132721741474907\
18057699354745874267820106813926554704340379124853960144470, 26910940181372904\
985305564869682364362218125980514429502181540869797289358224429996026259727823\
706003504478662451724869854175529865220978160523609746053659816364707196519537\
509000970, 1006719646775021414073173432218202301620031714289505852582026505566\
690910057216004363767744243499773020482697663468575534491398122187173450531074\
64583715144290459137395094204006415650, 37660402507694808832456789349412730303\
109616276978574572176717921324743245688379235157659725163933084117009708513400\
0730819264160184553740007707140840282262976897224341620197489871862, 140882850\
709744411569618561949594717319317511760259266837277998332501687086601628457161\
971411883902144096117904280316605035967361433857405468379779268944201974017823\
9693145900585774322, 527021199291269425902176697823777809485769485930571669632\
389394559407471144712882225306476533586812681918885896275262877382089674374409\
6097388749186467716317989173949411217684646257014, 197149118631741127738403110\
499052677668858344854821868264599573263593852981897530874532826119578635825828\
720992285546433762765807318971276829309286374868119389091170177421449547692089\
58]:

